Preconditioned Latent Variable Proximal Point Method for Optimal Control Problems with Control Constraints

The latent variable proximal point (LVPP) method solves optimization problems in function spaces with pointwise constraints by a sequence of smooth subproblems whose iterates are strictly feasible. We apply it to linear-quadratic elliptic optimal control problems. Control and observation are distributed but may be restricted to subdomains. We prove that the LVPP subproblems are well posed in appropriate function spaces, that the iteration converges for every sequence of proximity parameters with divergent sum, and that it delivers the Lagrange multiplier of the constraint as a by-product. We interpret the Newton step for the LVPP subproblem as a linear-quadratic optimal control problem with a spatially varying control cost, and we show that Newton's method converges locally quadratically. The Newton systems are solved by the minimal residual method with a block-diagonal preconditioner. We prove that the spectrum of the Newton operator with respect to the inner product defined by the preconditioner is bounded independently of the proximity parameter, the iterate, the mesh and the observation and control domains. The results are combined into a complete algorithm, and tested in numerical experiments.

==> figures/data/minres-n256.csv <==
k,j,i,adjoint,optimality,state,identification,total,tolerance
1,6,0,3.7696865010638373e-08,3.44925170085592e-08,5.178199663357889e-08,3.4698431220271308e-08,8.0598657964781968e-08,2.2881880635204935e-11
1,6,1,3.4148004855941494e-08,3.9157302751192077e-08,3.7508316187763893e-08,1.5362947584528122e-08,6.5895937174579651e-08,2.2881880635204935e-11
1,6,2,2.6467092839046053e-08,2.4115053640691276e-08,3.5546008135972123e-08,2.0814102106096263e-08,5.4578277330176844e-08,2.2881880635204935e-11
1,6,3,2.243417528252381e-08,2.2055153602716819e-08,2.3371280041975119e-08,9.9136639757828308e-09,4.0425480643668192e-08,2.2881880635204935e-11
1,6,4,1.6728410578516751e-08,1.5006468327257561e-08,2.2348424539325424e-08,1.4013946664367804e-08,3.465366636652003e-08,2.2881880635204935e-11
1,6,5,1.4033373861817711e-08,1.3587225131162494e-08,1.2320584741565811e-08,5.7473104961454192e-09,2.3798669185978618e-08,2.2881880635204935e-11
1,6,6,1.1853220430253876e-08,1.0689505680653446e-08,1.2665838622987929e-08,8.5303790288432331e-09,2.2089708025780004e-08,2.2881880635204935e-11
1,6,7,7.3702587393555418e-09,6.6096924129177327e-09,6.9860001091842621e-09,3.9004719980158775e-09,1.2728968026169939e-08,2.2881880635204935e-11
1,6,8,5.9071057140439123e-09,4.2961355017173471e-09,6.0284659915191677e-09,5.3783310979434378e-09,1.089125914557239e-08,2.2881880635204935e-11
1,6,9,4.9656558985109962e-09,4.4617688636106883e-09,3.4103811601496992e-09,1.7687401602067024e-09,7.7022244388575426e-09,2.2881880635204935e-11
1,6,10,4.5412577090025815e-09,3.2883417075811169e-09,4.0579910973401564e-09,1.9252069718431848e-09,7.1840048994915063e-09,2.2881880635204935e-11
1,6,11,3.6041072236578252e-09,1.6112150446828158e-09,3.005649786359875e-09,1.0712321402800654e-09,5.0761276320093308e-09,2.2881880635204935e-11
1,6,12,3.0126652713582727e-09,1.5965472118288753e-09,2.717222251880527e-09,1.8094076661097111e-09,4.7204203102200318e-09,2.2881880635204935e-11
1,6,13,1.929676708166356e-09,2.2238392087947805e-09,1.3367833568393366e-09,1.1113552803860361e-09,3.4192416303878198e-09,2.2881880635204935e-11
1,6,14,1.7237988645870266e-09,1.2453110854401491e-09,1.5535865672179338e-09,1.4777671961690864e-09,3.019885648991524e-09,2.2881880635204935e-11
1,6,15,1.315979699626301e-09,1.1103124047729738e-09,1.0678594043785237e-09,5.8204409718183562e-10,2.1080074109464302e-09,2.2881880635204935e-11
1,6,16,6.6944164552444812e-10,5.4982932105388716e-10,6.4301183228800238e-10,7.1828808378489087e-10,1.2960965962546036e-09,2.2881880635204935e-11
1,6,17,4.1896842918229866e-10,5.4961760526271328e-10,3.5700125910762948e-10,2.3801827730384032e-10,8.1345968308288469e-10,2.2881880635204935e-11
1,6,18,2.5316338197982277e-10,2.1285771224066161e-10,2.2537200257358244e-10,3.1300158819713954e-10,5.0809707477384792e-10,2.2881880635204935e-11
1,6,19,1.4475396695370455e-10,1.9082459108231594e-10,1.3096840110967036e-10,8.1823741766615847e-11,2.8498347726925834e-10,2.2881880635204935e-11
1,6,20,9.4785334446167934e-11,9.8037254322685725e-11,8.0542995039810397e-11,1.211617877914741e-10,1.9940640845271376e-10,2.2881880635204935e-11
1,6,21,6.9639093328711641e-11,7.5549887852902058e-11,5.8021962892316684e-11,3.1161644683829525e-11,1.2204501280883661e-10,2.2881880635204935e-11
1,6,22,4.0325969334832221e-11,2.9927961894129645e-11,3.9848523175321988e-11,4.4399279340319617e-11,7.7981199728677747e-11,2.2881880635204935e-11
1,6,23,3.1597787472640308e-11,3.2001836061660524e-11,2.6394888086165808e-11,1.7014379381079981e-11,5.4851772143550014e-11,2.2881880635204935e-11
1,6,24,2.0535188625997723e-11,1.5236574161922088e-11,2.0599046788970042e-11,2.1779726531415979e-11,3.9402085991663153e-11,2.2881880635204935e-11
1,6,25,1.2833992324917351e-11,1.4264143484729498e-11,1.1585822008045723e-11,5.9350250366008308e-12,2.3186913165321349e-11,2.2881880635204935e-11
1,6,26,7.8608347248850417e-12,7.1702085482079887e-12,8.8532569253297147e-12,9.7797525273811679e-12,1.6947811979115542e-11,2.2881880635204935e-11


==> figures/data/newton-n128.csv <==
k,attempt,j,i,alpha,accepted,solved,residual_norm,forcing,linear_iterations
1,1,1,0,50000,True,True,0.0069202930352409014,0.08318829866778682,8
1,1,2,1,50000,True,True,0.0029287627193799854,0.054118044304834093,10
1,1,3,2,50000,True,True,0.0041751316333167605,0.064615258517758484,5
1,1,4,3,50000,True,True,0.00036941368315866204,0.019220137438599707,14
1,1,5,4,50000,True,True,2.2219006576190169e-05,0.0047137041248035676,16
1,1,6,5,50000,True,True,8.0553100067518252e-08,0.00028381878032913581,26
1,1,7,6,50000,True,False,1.861514043053393e-11,nan,0
2,1,1,0,50000,True,True,0.00085295126262627892,0.029205329353155375,12
2,1,2,1,50000,True,True,0.0028867301157785197,0.053728299021823869,6
2,1,3,2,50000,True,True,0.00013758937129829807,0.011729849585493331,15
2,1,4,3,50000,True,True,0.00055484077571907461,0.023555058389209623,4
2,1,5,4,50000,True,True,5.714525281674936e-06,0.0023905073272581568,19
2,1,6,5,50000,True,True,8.6541723949363213e-07,0.00093027804418551775,12
2,1,7,6,50000,True,True,5.5824212135627652e-10,2.3627147973385965e-05,28
2,1,8,7,50000,True,False,1.3101998818501444e-14,nan,0
3,1,1,0,50000,True,True,0.00023438861374915638,0.015309755509124121,14
3,1,2,1,50000,True,True,0.00029665410554676261,0.017223649600092386,8
3,1,3,2,50000,True,True,4.1622557476293697e-06,0.0020401607161273766,21
3,1,4,3,50000,True,True,2.2393707967396646e-07,0.00047321990625286088,17
3,1,5,4,50000,True,False,9.6491233574451812e-11,nan,0
4,1,1,0,200000,True,True,0.00018101786006334694,0.01345428779472726,16
4,1,2,1,200000,True,True,0.0012864209581310748,0.035866711002419428,6
4,1,3,2,200000,True,True,0.0010925985752305999,0.033054478898185642,6
4,1,4,3,200000,True,True,0.00082951412909088159,0.028801286934629876,6
4,1,5,4,200000,True,True,0.0007269520449871053,0.026962048234270061,6
4,1,6,5,200000,True,True,0.00053349846399564039,0.023097585674603318,7
4,1,7,6,200000,True,True,0.00035444740499168974,0.018826773621406556,7
4,1,8,7,200000,True,True,0.00018175439530538178,0.013481631774580619,8
4,1,9,8,200000,True,True,2.053218161173692e-05,0.004531245039913083,16
4,1,10,9,200000,True,True,5.9956201547200425e-07,0.00077431389983133086,20
4,1,11,10,200000,True,True,8.2590744841609751e-10,2.8738605540563332e-05,31
4,1,12,11,200000,True,False,3.0785720221278054e-14,nan,0
5,1,1,0,100000,True,True,4.3165383935688347e-05,0.0065700368290968012,15
5,1,2,1,100000,True,True,1.6687003185941346e-05,0.0040849728500861968,12
5,1,3,2,100000,True,True,5.4233571871726188e-08,0.00023288102514315369,26
5,1,4,3,100000,True,False,8.5661254425671672e-11,nan,0
6,1,1,0,400000,True,True,4.3679314860064812e-05,0.0066090328233460007,15
6,1,2,1,400000,True,True,0.00010541034913398439,0.010266954228688487,8
6,1,3,2,400000,True,True,1.8760473398275751e-06,0.0013696887748052748,20
6,1,4,3,400000,True,True,6.1769906407884702e-06,0.0024853552343253611,6
6,1,5,4,400000,True,True,6.3409266912001517e-09,7.9629935898505863e-05,28
6,1,6,5,400000,True,False,1.7667018392646325e-11,nan,0
7,1,1,0,1600000,True,True,3.5521767069297208e-05,0.0059600140158641577,14
7,1,2,1,1600000,True,True,0.00017411345846246723,0.013195205889354937,7
7,1,3,2,1600000,True,True,0.00016467258352207925,0.012832481580819793,7
7,1,4,3,1600000,True,True,0.00014125360617901558,0.011885016036127826,7
7,1,5,4,1600000,True,True,0.00012569244068783632,0.011211264009371839,6
7,1,6,5,1600000,True,True,0.00010293306006612632,0.010145593135254653,7
7,1,7,6,1600000,True,True,8.6620990415422331e-05,0.0093070398309786084,6
7,1,8,7,1600000,True,True,6.6878555206586576e-05,0.008177930985682539,7
7,1,9,8,1600000,True,True,5.2729591260618464e-05,0.0072615143916829406,6
7,1,10,9,1600000,True,True,4.0198407914370241e-05,0.0063402214404837814,6
7,1,11,10,1600000,True,True,2.8764779132210627e-05,0.0053632806314988426,8
7,1,12,11,1600000,True,True,8.0576596976502661e-06,0.0028386017152200599,13
7,1,13,12,1600000,True,True,4.380954816010347e-06,0.0020930730555836666,15
7,1,14,13,1600000,True,True,5.1107647958214402e-07,0.00071489613202348776,18
7,1,15,14,1600000,True,True,3.5409333721712914e-10,1.8817367967309593e-05,32
7,1,16,15,1600000,True,False,1.0281640918435063e-13,nan,0
8,1,1,0,800000,True,True,3.2355982868557536e-05,0.0056882319633219545,6
8,1,2,1,800000,True,True,1.0111502308062543e-06,0.0010055596604907409,19
8,1,3,2,800000,True,True,2.2858388209524858e-09,4.7810446776332115e-05,30
8,1,4,3,800000,True,False,7.6485250553356077e-13,nan,0
9,1,1,0,3200000,True,True,3.2348825169770122e-05,0.0056876027612492528,6
9,1,2,1,3200000,True,True,5.833287412097946e-06,0.0024152199510806354,12
9,1,3,2,3200000,True,True,2.1734397040360315e-08,0.00014742590355958587,26
9,1,4,3,3200000,True,True,2.2681204351912057e-10,1.5060280326711073e-05,27
9,1,5,4,3200000,True,False,3.3298831271284033e-15,nan,0
10,1,1,0,12800000,True,True,3.231885348816515e-05,0.0056849673251624898,6
10,1,2,1,12800000,True,True,5.5652526727895179e-06,0.0023590787763000873,10
10,1,3,2,12800000,True,True,5.8407088161607517e-08,0.00024167558453763491,21
10,1,4,3,12800000,True,True,2.3760033714560347e-09,4.8744265010932666e-05,20
10,1,5,4,12800000,True,False,9.2783580092717999e-14,nan,0
11,1,1,0,51200000,True,True,3.2312217798880492e-05,0.0056843836780147497,4
11,1,2,1,51200000,True,True,2.6500969614399573e-07,0.00051479092469078715,22
11,1,3,2,51200000,True,True,8.8595013111055364e-08,0.00029764914431433423,14
11,1,4,3,51200000,True,True,2.6747858529492297e-10,1.6354772554056599e-05,24
11,1,5,4,51200000,True,False,2.0026285699737612e-13,nan,0
12,1,1,0,204800000,True,True,3.2311936484147244e-05,0.0056843589334371952,4
12,1,2,1,204800000,True,True,9.9660631826250034e-08,0.00031569072179310248,23
12,1,3,2,204800000,True,True,9.8366474344289559e-08,0.00031363430033127686,8
12,1,4,3,204800000,True,False,5.1055457507022919e-11,nan,0


==> figures/data/newton-n256.csv <==
k,attempt,j,i,alpha,accepted,solved,residual_norm,forcing,linear_iterations
1,1,1,0,50000,True,True,0.0069206537220888823,0.083190466533665269,8
1,1,2,1,50000,True,True,0.0029289787493419405,0.054120040182375519,10
1,1,3,2,50000,True,True,0.0041758085389229857,0.064620496275740458,5
1,1,4,3,50000,True,True,0.00036947961700098842,0.019221852590241877,14
1,1,5,4,50000,True,True,2.2270622707772193e-05,0.0047191760623833687,16
1,1,6,5,50000,True,True,8.0598657964781968e-08,0.00028389902776300939,26
1,1,7,6,50000,True,False,1.8599818930434651e-11,nan,0
2,1,1,0,50000,True,True,0.0008529558957173567,0.029205408672322266,12
2,1,2,1,50000,True,True,0.0028866251778853899,0.053727322452225272,6
2,1,3,2,50000,True,True,0.00013764424724073637,0.011732188510279587,15
2,1,4,3,50000,True,True,0.00055718121046563246,0.023604686197143829,4
2,1,5,4,50000,True,True,5.7200074255270794e-06,0.0023916537010041984,19
2,1,6,5,50000,True,True,8.9644167237479935e-07,0.0009468060373565429,11
2,1,7,6,50000,True,True,8.2685225162191154e-10,2.8755038717099854e-05,27
2,1,8,7,50000,True,False,2.1537616375771906e-14,nan,0
3,1,1,0,50000,True,True,0.0002343872285689014,0.015309710270573424,14
3,1,2,1,50000,True,True,0.00029665353574315608,0.017223633058770036,8
3,1,3,2,50000,True,True,4.1618821903978199e-06,0.0020400691631407551,21
3,1,4,3,50000,True,True,2.2273271985524483e-07,0.00047194567468644612,17
3,1,5,4,50000,True,False,9.6486561815363245e-11,nan,0
4,1,1,0,200000,True,True,0.00018101682118027224,0.013454249186791221,16
4,1,2,1,200000,True,True,0.0012863949562294359,0.035866348520994379,6
4,1,3,2,200000,True,True,0.0010934776893356171,0.033067774181756125,6
4,1,4,3,200000,True,True,0.00082147400227393916,0.028661367766977541,7
4,1,5,4,200000,True,True,0.00060191217118209283,0.024533898409794006,6
4,1,6,5,200000,True,True,0.00044647382506963568,0.021129927237679633,7
4,1,7,6,200000,True,True,0.00029261879721037971,0.017106104092118102,7
4,1,8,7,200000,True,True,6.7558807780915026e-05,0.0082194165109766171,14
4,1,9,8,200000,True,True,1.9059771257051857e-05,0.0043657497932258846,12
4,1,10,9,200000,True,True,6.5288065301050392e-08,0.00025551529367349107,23
4,1,11,10,200000,True,True,1.230592669066127e-09,3.5079804290590435e-05,24
4,1,12,11,200000,True,False,3.1877505109106866e-14,nan,0
5,1,1,0,100000,True,True,4.3166095469051955e-05,0.0065700909787499862,15
5,1,2,1,100000,True,True,1.6686214213993321e-05,0.0040848762789089856,12
5,1,3,2,100000,True,True,5.4285473652315625e-08,0.00023299243260740385,26
5,1,4,3,100000,True,False,8.3904886971919376e-11,nan,0
6,1,1,0,400000,True,True,4.3680514523102084e-05,0.0066091235820721411,15
6,1,2,1,400000,True,True,0.00010572616987052185,0.010282323174775331,8
6,1,3,2,400000,True,True,1.6041097792049388e-06,0.0012665345550773334,20
6,1,4,3,400000,True,True,3.5757734597733522e-06,0.0018909715650356439,6
6,1,5,4,400000,True,True,5.5252078412171112e-09,7.4331741814766532e-05,28
6,1,6,5,400000,True,False,5.9818151521141728e-12,nan,0
7,1,1,0,1600000,True,True,3.5503866764762065e-05,0.0059585121267613497,14
7,1,2,1,1600000,True,True,0.00018156029999761973,0.013474431342272657,7
7,1,3,2,1600000,True,True,0.00017002653503828686,0.01303942234296776,7
7,1,4,3,1600000,True,True,0.00014487322038709901,0.012036329190708395,7
7,1,5,4,1600000,True,True,0.00013117387751268559,0.011453116497822135,6
7,1,6,5,1600000,True,True,0.00011044248968850612,0.010509162178237908,7
7,1,7,6,1600000,True,True,9.772655851778033e-05,0.0098856744088494201,7
7,1,8,7,1600000,True,True,8.1985906203861932e-05,0.009054606904988308,6
7,1,9,8,1600000,True,True,5.5305432758711854e-05,0.0074367622497100074,6
7,1,10,9,1600000,True,True,4.7888867237115745e-05,0.0069201782662815662,7
7,1,11,10,1600000,True,True,4.0848813167969442e-05,0.0063913076258281798,7
7,1,12,11,1600000,True,True,3.110791872555093e-05,0.0055774473305940713,6
7,1,13,12,1600000,True,True,2.0950363104961006e-05,0.0045771566616143924,9
7,1,14,13,1600000,True,True,9.6714257698941382e-06,0.0031098916009877479,13
7,1,15,14,1600000,True,True,2.2984667960566894e-08,0.00015160695221712919,26
7,1,16,15,1600000,True,True,6.2536979690076747e-10,2.5007394844340894e-05,22
7,1,17,16,1600000,True,False,1.484639463600164e-14,nan,0
8,1,1,0,800000,True,True,3.236096963547797e-05,0.0056886702871126191,6
8,1,2,1,800000,True,True,9.7638138583614244e-07,0.00098812012722955013,19
8,1,3,2,800000,True,True,2.2975985617323716e-09,4.7933271969816246e-05,30
8,1,4,3,800000,True,False,7.4551403838510156e-13,nan,0
9,1,1,0,3200000,True,True,3.2355944113379758e-05,0.0056882285567107583,6
9,1,2,1,3200000,True,True,5.761843120723318e-06,0.0024003839527715807,12
9,1,3,2,3200000,True,True,2.3662561189503102e-08,0.00015382639952070355,25
9,1,4,3,3200000,True,True,2.7188487671685896e-10,1.6488931945910233e-05,26
9,1,5,4,3200000,True,False,3.7248340959338499e-15,nan,0
10,1,1,0,12800000,True,True,3.2321847201190791e-05,0.0056852306198773321,6
10,1,2,1,12800000,True,True,8.1187441352436749e-06,0.0028493410001689296,10
10,1,3,2,12800000,True,True,6.9591723568926997e-08,0.0002638024328336018,23
10,1,4,3,12800000,True,True,5.7387205948865596e-08,0.00023955626885737219,22
10,1,5,4,12800000,True,True,2.9675055914586356e-09,5.4474816121384347e-05,17
10,1,6,5,12800000,True,False,1.5867358775731479e-13,nan,0
11,1,1,0,51200000,True,True,3.2313473119765052e-05,0.005684494095323264,4
11,1,2,1,51200000,True,True,4.2986919286169271e-07,0.00065564410533588469,20
11,1,3,2,51200000,True,True,7.1949266396489363e-08,0.00026823360415221908,18
11,1,4,3,51200000,True,True,3.4893325460216824e-10,1.8679755207233533e-05,27
11,1,5,4,51200000,True,False,1.731041442672189e-13,nan,0
12,1,1,0,204800000,True,True,3.2313106335674736e-05,0.005684461833425811,4
12,1,2,1,204800000,True,True,1.1314523124172214e-07,0.00033637067535937515,24
12,1,3,2,204800000,True,True,8.5931808407991336e-08,0.00029314127721627903,12
12,1,4,3,204800000,True,False,6.6155264569847671e-11,nan,0
13,1,1,0,819200000,True,True,3.2313089618697941e-05,0.0056844603630158193,4
13,1,2,1,819200000,True,True,9.1721017820158154e-08,0.00030285478008471018,22
13,1,3,2,819200000,True,True,5.1687294876162841e-07,0.00071893876565506498,6
13,1,4,3,819200000,True,True,1.2175199118472718e-10,1.1034128474180785e-05,23
13,1,5,4,819200000,True,False,1.2651468844810098e-12,nan,0
14,1,1,0,3276800000,True,True,3.2313089479289362e-05,0.0056844603507535665,4
14,1,2,1,3276800000,True,True,1.3182970153990516e-05,0.0036308360130954021,5
14,1,3,2,3276800000,True,True,3.1915971442444477e-08,0.00017865041685494182,21
14,1,4,3,3276800000,True,True,1.0702136212272335e-07,0.00032714119600368792,15
14,1,5,4,3276800000,True,True,5.2588553568318392e-08,0.00022932194305891966,17
14,1,6,5,3276800000,True,False,5.9863663628337763e-12,nan,0


==> figures/data/newton-n32.csv <==
k,attempt,j,i,alpha,accepted,solved,residual_norm,forcing,linear_iterations
1,1,1,0,50000,True,True,0.0069131299367104744,0.083145233998771537,8
1,1,2,1,50000,True,True,0.0029245501768502013,0.054079110355572613,10
1,1,3,2,50000,True,True,0.0041619802164376274,0.064513411136271709,5
1,1,4,3,50000,True,True,0.00036811520386007077,0.019186328566457699,14
1,1,5,4,50000,True,True,2.1256734784277156e-05,0.0046105026606951607,16
1,1,6,5,50000,True,True,7.9646287724945912e-08,0.00028221673891699959,25
1,1,7,6,50000,True,False,2.3341055191059004e-11,nan,0
2,1,1,0,50000,True,True,0.00085285879082591784,0.029203746177946379,12
2,1,2,1,50000,True,True,0.0028888052218883952,0.053747606661956542,6
2,1,3,2,50000,True,True,0.00014966148277021938,0.012233620999941897,14
2,1,4,3,50000,True,True,0.00075030882035785596,0.027391765557514835,3
2,1,5,4,50000,True,True,0.00025285811955881105,0.015901513121675277,8
2,1,6,5,50000,True,True,0.00038833777074049215,0.019706287594077485,2
2,1,7,6,50000,True,True,5.6331299333036041e-06,0.0023734215667056717,18
2,1,8,7,50000,True,True,5.1689572263210251e-06,0.002273534082946861,6
2,1,9,8,50000,True,True,5.7758630022461925e-09,7.5999098693643686e-05,25
2,1,10,9,50000,True,False,1.0729857191715243e-12,nan,0
3,1,1,0,50000,True,True,0.00023441777539877872,0.015310707867331894,14
3,1,2,1,50000,True,True,0.00029677331188198547,0.017227109794796847,8
3,1,3,2,50000,True,True,4.1483700677400475e-06,0.0020367547883189197,21
3,1,4,3,50000,True,True,1.7510415581965045e-07,0.0004184544847646521,18
3,1,5,4,50000,True,False,5.9659102619087809e-11,nan,0
4,1,1,0,200000,True,True,0.00018112440499755322,0.013458246728216616,15
4,1,2,1,200000,True,True,0.0012677159039678747,0.035604998300349272,6
4,1,3,2,200000,True,True,0.001041084003797975,0.032265833381426474,6
4,1,4,3,200000,True,True,0.00076768086341896173,0.027707054398094393,7
4,1,5,4,200000,True,True,0.00042479357021259385,0.020610520862234263,7
4,1,6,5,200000,True,True,0.00025905412755982267,0.016095158513038096,8
4,1,7,6,200000,True,True,0.00012087718176982539,0.010994415935820574,11
4,1,8,7,200000,True,True,1.2727370095145492e-06,0.0011281564649970098,20
4,1,9,8,200000,True,True,1.9565207449284682e-08,0.00013987568569728151,24
4,1,10,9,200000,True,False,1.8931364170209501e-12,nan,0
5,1,1,0,200000,True,True,4.8921054675618635e-05,0.0069943587751572075,16
5,1,2,1,200000,True,True,6.4205318040479124e-05,0.0080128221021359969,9
5,1,3,2,200000,True,True,5.1545019116653126e-07,0.00071794859925104054,24
5,1,4,3,200000,True,True,3.2006154512664023e-08,0.00017890263975879178,19
5,1,5,4,200000,True,False,5.3293195580856928e-12,nan,0
6,1,1,0,800000,True,True,4.036360377801558e-05,0.0063532356935671434,15
6,1,2,1,800000,True,True,0.00021746872395169046,0.014746820808285779,7
6,1,3,2,800000,True,True,0.00018190986231922114,0.013487396424781958,6
6,1,4,3,800000,True,True,0.0001301584454432809,0.011408700427449259,7
6,1,5,4,800000,True,True,9.7083122021611489e-05,0.0098530767794436421,7
6,1,6,5,800000,True,True,1.0999652746338353e-05,0.0033165724394830201,12
6,1,7,6,800000,True,True,6.4161306535910808e-07,0.00080100753139974166,16
6,1,8,7,800000,True,True,4.0961980010971627e-10,2.0239066186702299e-05,31
6,1,9,8,800000,True,False,4.4477527881734535e-14,nan,0
7,1,1,0,800000,True,True,3.2565120206819153e-05,0.0057065856873282075,9
7,1,2,1,800000,True,True,7.205612550896969e-06,0.0026843272063772272,14
7,1,3,2,800000,True,True,1.2082425213494823e-08,0.00010992008557809088,26
7,1,4,3,800000,True,False,2.1756759610636392e-12,nan,0
8,1,1,0,3200000,True,True,3.2396655184307828e-05,0.005691805968610299,7
8,1,2,1,3200000,True,True,2.4987341346303012e-06,0.0015807384776206029,15
8,1,3,2,3200000,True,True,1.063151710279269e-07,0.00032606007272882538,17
8,1,4,3,3200000,True,False,9.0614403652634556e-11,nan,0
9,1,1,0,12800000,True,True,3.2308686700984639e-05,0.0056840730731566634,6
9,1,2,1,12800000,True,True,2.1440240191084244e-05,0.0046303606977301723,4
9,1,3,2,12800000,True,True,5.2594336388815713e-08,0.00022933455123207169,21
9,1,4,3,12800000,True,True,3.0566375688404187e-10,1.7483242173122293e-05,25
9,1,5,4,12800000,True,False,4.6712063831480136e-14,nan,0
10,1,1,0,51200000,True,True,3.2290220064229518e-05,0.005682448421607496,4
10,1,2,1,51200000,True,True,1.5166092121357491e-07,0.00038943667163426573,18
10,1,3,2,51200000,True,True,7.4652398028038088e-08,0.00027322591024285764,16
10,1,4,3,51200000,True,True,1.764481727029777e-09,4.2005734454116823e-05,19
10,1,5,4,51200000,True,False,4.7160801674444135e-13,nan,0
11,1,1,0,204800000,True,True,3.2289071268419425e-05,0.0056823473378894594,4
11,1,2,1,204800000,True,True,2.7361353032120667e-07,0.00052308080668402154,18
11,1,3,2,204800000,True,True,6.6019341185543609e-08,0.00025694229154723364,9
11,1,4,3,204800000,True,False,5.4327032796102475e-11,nan,0
12,1,1,0,819200000,True,True,3.228896186659277e-05,0.0056823377114170867,4
12,1,2,1,819200000,True,True,9.1857933868909925e-08,0.00030308073820173716,19
12,1,3,2,819200000,True,True,9.1598211594369881e-10,3.0265196446474602e-05,22
12,1,4,3,819200000,True,False,4.7076251990141993e-11,nan,0
13,1,1,0,3276800000,True,True,3.2288960116344169e-05,0.0056823375574092897,4
13,1,2,1,3276800000,True,True,9.1518645586118367e-08,0.0003025204878782896,18
13,1,3,2,3276800000,True,True,6.0735635193452089e-08,0.0002464460086782744,20
13,1,4,3,3276800000,True,True,3.0079477966044429e-08,0.00017343436212597673,20
13,1,5,4,3276800000,True,True,1.9990044356847425e-10,1.4138615334199959e-05,22
13,1,6,5,3276800000,True,False,5.8734467853136861e-12,nan,0


==> figures/data/newton-n64.csv <==
k,attempt,j,i,alpha,accepted,solved,residual_norm,forcing,linear_iterations
1,1,1,0,50000,True,True,0.0069188527045160693,0.083179641166069407,8
1,1,2,1,50000,True,True,0.0029279040778513879,0.054110110680457749,10
1,1,3,2,50000,True,True,0.0041724447051122637,0.064594463424602136,5
1,1,4,3,50000,True,True,0.00036915084098996143,0.019213298545277473,14
1,1,5,4,50000,True,True,2.2017641508831814e-05,0.0046922959741294897,16
1,1,6,5,50000,True,True,8.0375227416066666e-08,0.00028350525112608876,26
1,1,7,6,50000,True,False,1.8666535757906975e-11,nan,0
2,1,1,0,50000,True,True,0.00085293273488042706,0.029205012153403175,12
2,1,2,1,50000,True,True,0.002887147176371663,0.053732180082066865,6
2,1,3,2,50000,True,True,0.00013884349282686302,0.01178318687057381,14
2,1,4,3,50000,True,True,0.0005703395358213466,0.023881782509296633,4
2,1,5,4,50000,True,True,5.7180834795098124e-06,0.0023912514463163034,19
2,1,6,5,50000,True,True,8.5300887589267101e-07,0.00092358479626543821,12
2,1,7,6,50000,True,True,6.2074169043535472e-10,2.491468824680242e-05,27
2,1,8,7,50000,True,False,1.3574967373663132e-14,nan,0
3,1,1,0,50000,True,True,0.00023439411872964603,0.015309935294756997,14
3,1,2,1,50000,True,True,0.00029665700403320929,0.017223733742519631,8
3,1,3,2,50000,True,True,4.1610998065635744e-06,0.002039877399885487,21
3,1,4,3,50000,True,True,2.1983027190870251e-07,0.00046886061031899714,17
3,1,5,4,50000,True,False,9.43683710756329e-11,nan,0
4,1,1,0,200000,True,True,0.00018102198131927187,0.013454440951569556,16
4,1,2,1,200000,True,True,0.0012862150987728339,0.035863841104555906,6
4,1,3,2,200000,True,True,0.0011020169023028181,0.033196639924890262,6
4,1,4,3,200000,True,True,0.00081659527031466555,0.028576131129225062,7
4,1,5,4,200000,True,True,0.00060095990624208797,0.024514483601375085,6
4,1,6,5,200000,True,True,0.00046338820495097315,0.021526453608315819,7
4,1,7,6,200000,True,True,0.00027175711984238175,0.016485057471612944,7
4,1,8,7,200000,True,True,4.2821180850199302e-06,0.0020693279307591461,20
4,1,9,8,200000,True,True,8.2178669750089428e-06,0.0028666822242810492,12
4,1,10,9,200000,True,True,2.2943480687142607e-08,0.00015147105560846472,28
4,1,11,10,200000,True,False,3.6695882675600471e-11,nan,0
5,1,1,0,200000,True,True,4.9577073297537625e-05,0.0070410988700299916,16
5,1,2,1,200000,True,True,6.0972573208265302e-05,0.0078084936580793416,10
5,1,3,2,200000,True,True,3.3209787482021825e-07,0.0005762793374919998,24
5,1,4,3,200000,True,True,1.6414774412082548e-09,4.0515150761267749e-05,28
5,1,5,4,200000,True,False,5.3061694124076613e-14,nan,0
6,1,1,0,800000,True,True,4.1401981779937783e-05,0.0064344371766253015,15
6,1,2,1,800000,True,True,0.00022775682261519376,0.015091614314419573,8
6,1,3,2,800000,True,True,0.00016446749870604175,0.01282448824343653,8
6,1,4,3,800000,True,True,0.00011162507250718173,0.010565276735948839,8
6,1,5,4,800000,True,True,8.4162184855262836e-05,0.0091739950324415832,8
6,1,6,5,800000,True,True,4.3112980558758034e-05,0.0065660475598915691,10
6,1,7,6,800000,True,True,2.1437196082737245e-06,0.0014641446678090675,15
6,1,8,7,800000,True,True,3.4020969083957859e-09,5.8327497018094181e-05,30
6,1,9,8,800000,True,False,4.0569214440819905e-12,nan,0
7,1,1,0,800000,True,True,3.2714384290689635e-05,0.0057196489656874605,9
7,1,2,1,800000,True,True,8.379068228320792e-06,0.0028946620231593174,13
7,1,3,2,800000,True,True,2.5337610840598878e-08,0.00015917792196343963,26
7,1,4,3,800000,True,True,1.2352341976130115e-10,1.1114109040373014e-05,28
7,1,5,4,800000,True,False,1.3066581834385275e-15,nan,0
8,1,1,0,3200000,True,True,3.2493450234391316e-05,0.0057003026441050757,8
8,1,2,1,3200000,True,True,2.6293993421674228e-05,0.0051277669039918559,9
8,1,3,2,3200000,True,True,1.6660127034665169e-05,0.0040816818879801462,8
8,1,4,3,3200000,True,True,2.9795504526702585e-06,0.0017261374373642032,10
8,1,5,4,3200000,True,True,1.1105362667054224e-08,0.00010538198454695292,24
8,1,6,5,3200000,True,False,2.0107850045952211e-11,nan,0
9,1,1,0,12800000,True,True,3.2325234081814722e-05,0.0056855284786741433,6
9,1,2,1,12800000,True,True,1.5051131095886961e-05,0.0038795787265999593,8
9,1,3,2,12800000,True,True,3.9043607160926345e-06,0.00197594552457618,10
9,1,4,3,12800000,True,True,2.0595682874224276e-06,0.0014351196073576682,12
9,1,5,4,12800000,True,True,1.1580695672964968e-08,0.00010761364073836071,21
9,1,6,5,12800000,True,False,2.7241651598257885e-11,nan,0
10,1,1,0,51200000,True,True,3.2307810357001365e-05,0.0056839959849564782,4
10,1,2,1,51200000,True,True,2.4403401521151016e-07,0.00049399799110068268,20
10,1,3,2,51200000,True,True,1.4772509972610001e-07,0.00038435023055294245,13
10,1,4,3,51200000,True,True,8.0802730348786849e-10,2.8425821069722303e-05,22
10,1,5,4,51200000,True,False,9.0747661799350986e-13,nan,0
11,1,1,0,204800000,True,True,3.2307220578198191e-05,0.0056839441040705341,4
11,1,2,1,204800000,True,True,1.2602234710133966e-07,0.00035499626350334967,20
11,1,3,2,204800000,True,True,8.5049071702727109e-08,0.00029163173987535568,11
11,1,4,3,204800000,True,True,3.7728639391928224e-10,1.942386145747756e-05,19
11,1,5,4,204800000,True,False,2.6028590892229053e-14,nan,0


==> figures/data/outer-n128.csv <==
k,alpha,newton_iterations,linear_iterations,mean_minres,error_u_inf,error_multiplier_inf,relative_error_bound,previous_multiplier_inf,alpha_previous_multiplier_inf
1,50000,6,79,13.166666666666666,0.26822632990981088,2.6288357318930456e-05,0.37198579013229416,0.00029095776949075323,14.547888474537661
2,50000,7,96,13.714285714285714,0.13495144876806542,1.3708195474628696e-05,0.10003618060097794,0.00017266537341477739,8.63326867073887
3,50000,4,60,15.0,0.08677096038524601,8.80273549629706e-06,0.034938028626998595,0.00017274761612424294,8.637380806212146
4,200000,11,129,11.727272727272727,0.039172889684932599,3.9463097805691495e-06,0.010585512951372248,0.0001727351869041251,34.54703738082502
5,100000,3,53,17.666666666666668,0.029138134384588898,2.9292457461908513e-06,0.0058684732594230645,0.00017272170475152805,17.272170475152805
6,400000,5,77,15.4,0.015474935640132248,1.5519394642129114e-06,0.002584539620617823,0.00017271981005482164,69.08792402192866
7,1600000,15,159,10.6,0.0058122413685954832,5.8190890412133196e-07,0.00079012732261832339,0.00017271827940108266,276.34924704173227
8,800000,3,55,18.333333333333332,0.0040896152999323476,4.0926848780790275e-07,0.0003968584498247272,0.00017271775554445433,138.17420443556347
9,3200000,4,71,17.75,0.0019740886448831318,1.9748180772797652e-07,0.00016158820347187273,0.00017271770286324918,552.6966491623974
10,12800000,4,57,14.25,0.0006127019730977068,6.1279251475877469e-08,4.551717062215767e-05,0.00017271767021091725,2210.786178699741
11,51200000,4,64,16.0,8.4854742712803244e-05,8.4859806905219787e-09,8.9648673210831946e-06,0.00017271766132669964,8843.144259927021
12,204800000,3,35,11.666666666666666,4.2485140117065612e-07,4.2615569845758441e-11,7.1332266865866063e-05,0.00017271766014845323,35372.57679840322


==> figures/data/outer-n256.csv <==
k,alpha,newton_iterations,linear_iterations,mean_minres,error_u_inf,error_multiplier_inf,relative_error_bound,previous_multiplier_inf,alpha_previous_multiplier_inf
1,50000,6,79,13.166666666666666,0.26830956866063005,2.6325042249218937e-05,0.37199013378295726,0.00029331573066879591,14.665786533439796
2,50000,7,94,13.428571428571429,0.13503527951071792,1.3719942476373781e-05,0.10003221352490141,0.00017321229056835514,8.660614528417756
3,50000,4,60,15.0,0.086849815064525604,8.8126249700863667e-06,0.034936041491950107,0.00017329304478749379,8.66465223937469
4,200000,11,128,11.636363636363637,0.039276798203339958,3.958027642127687e-06,0.010585089119775829,0.00017328086532046672,34.656173064093345
5,100000,3,53,17.666666666666668,0.029247411505572085,2.9409002023046487e-06,0.0058682553751689681,0.0001732676531972676,17.32676531972676
6,400000,5,77,15.4,0.015596395971847254,1.5643485991799456e-06,0.002584706575688427,0.00017326579645289816,69.30631858115926
7,1600000,16,157,9.8125,0.0059451246014123882,5.952634565253303e-07,0.00079392069539964676,0.00017326429644204221,277.22287430726755
8,800000,3,55,18.333333333333332,0.0042163316996992606,4.2197822729196405e-07,0.00040227452683259983,0.0001732637777605819,138.61102220846553
9,3200000,4,69,17.25,0.0021008318255089087,2.1016825866874349e-07,0.00016607306767190043,0.00017326372455689788,554.4439185820733
10,12800000,5,78,15.6,0.00073988855549123045,7.4001115633301516e-08,4.759195222653187e-05,0.00017326369045638109,2217.775237841678
11,51200000,4,69,17.25,0.00019010814263920039,1.9011848325923815e-08,1.0177587113368652e-05,0.00017326368087411308,8871.10046075459
12,204800000,3,40,13.333333333333334,2.6401553670840627e-05,2.6401942041854361e-09,4.9868437631627454e-05,0.00017326367939341313,35484.40153977101
13,819200000,4,55,13.75,1.5343238857212782e-06,1.5343450593180083e-10,3.7574373710244827e-07,0.00017326367926157556,141937.6060510827
14,3276800000,5,62,12.4,2.1376356240665473e-08,2.1838654203163582e-12,3.2809795460968705e-05,0.00017326367925817694,567750.4241931941


==> figures/data/outer-n32.csv <==
k,alpha,newton_iterations,linear_iterations,mean_minres,error_u_inf,error_multiplier_inf,relative_error_bound,previous_multiplier_inf,alpha_previous_multiplier_inf
1,50000,6,78,13.0,0.26834249148442568,2.6305210672690515e-05,0.37191362534302347,0.00027672459901532769,13.836229950766384
2,50000,9,94,10.444444444444445,0.13508679056809569,1.3722383556933503e-05,0.10013391848509244,0.00016937190708868309,8.468595354434154
3,50000,4,61,15.25,0.086905842415526458,8.8167657768573493e-06,0.034986461781349058,0.00016946223827279722,8.47311191363986
4,200000,9,104,11.555555555555555,0.039317350236938609,3.9614913437020511e-06,0.010592741045867892,0.00016944828887362499,33.889657774725
5,200000,4,68,17.0,0.024168058527004987,2.4282460274935552e-06,0.0047218147351641461,0.00016943321384934646,33.88664276986929
6,800000,8,101,12.625,0.010432708477829511,1.0459102653270639e-06,0.0016636048671942309,0.00016943035852104817,135.54428681683854
7,800000,3,49,16.333333333333332,0.0062818612023538556,6.2923720151630597e-07,0.00077124771009375319,0.0001694289945736087,135.54319565888696
8,3200000,3,39,13.0,0.0026513435781447825,2.6540500763119041e-07,0.00028330253829984863,0.00016942874972018215,542.1719991045829
9,12800000,4,56,14.0,0.00085070811559484483,8.5126863021806835e-08,7.9111924988546135e-05,0.00016942863028160377,2168.6864676045284
10,51200000,4,57,14.25,0.00022554818237363605,2.2563750004870025e-08,2.1122959965833657e-05,0.00016942859748297689,8674.744191128417
11,204800000,3,31,10.333333333333334,4.7150057107980814e-05,4.7169563402254221e-09,4.8854436577904243e-05,0.00016942859029813395,34698.97529305783
12,819200000,3,45,15.0,5.771258588804784e-06,5.7733825418971804e-10,1.7179383679822017e-06,0.00016942858924120211,138795.90030639278
13,3276800000,5,84,16.8,2.7513646738697162e-07,2.752380680141886e-11,4.6331214541306645e-07,0.00016942858897132121,555183.6003412254


==> figures/data/outer-n64.csv <==
k,alpha,newton_iterations,linear_iterations,mean_minres,error_u_inf,error_multiplier_inf,relative_error_bound,previous_multiplier_inf,alpha_previous_multiplier_inf
1,50000,6,79,13.166666666666666,0.26825127962950557,2.6292202650245107e-05,0.37196728199306861,0.00028615470111390364,14.307735055695183
2,50000,7,94,13.428571428571429,0.13498021825802864,1.371149810574238e-05,0.10005396392058909,0.00017156994765941236,8.578497382970617
3,50000,4,60,15.0,0.086799906115875292,8.8060336926871325e-06,0.034944655493466939,0.00017165505410427918,8.58275270521396
4,200000,10,115,11.5,0.039203526282553192,3.9497741291952347e-06,0.010586910478404331,0.00017164212238948145,34.32842447789629
5,200000,4,78,19.5,0.024058403311622456,2.4169916490763969e-06,0.0047013306022465765,0.00017162809928031244,34.32561985606249
6,800000,8,102,12.75,0.010316537515059565,1.0340000751182874e-06,0.0016345331959515097,0.00017162545036433104,137.30036029146484
7,800000,4,76,19.0,0.0061709277089807557,6.1795363840119505e-07,0.00073854548150811719,0.00017162417511767348,137.29934009413878
8,3200000,5,59,11.8,0.0025346437568396496,2.5364116579292928e-07,0.00026149309375249693,0.00017162395986693342,549.1966715741869
9,12800000,5,57,11.4,0.00072904627342529338,7.2929213712399346e-08,6.788775425134268e-05,0.00017162386057364409,2196.7854153426442
10,51200000,4,59,14.75,0.00011554908837441147,1.1556732316345825e-08,1.4064026627889404e-05,0.00017162383851870931,8787.140532157917
11,204800000,4,54,13.5,7.6549328564823327e-07,7.6560455810345887e-11,2.1842274105101738e-06,0.00017162383525084194,35148.56145937243


==> figures/data/solution-cells-n32.csv <==
n0,n1,n2,u,psi,multiplier
311,336,337,5.3757195961176922,1.2166085152622268,1.463672932855431e-17
336,337,363,5.237295457656125,1.1747382459274713,1.6046192152785466e-17
336,362,363,5.4760753086088823,1.2459038724760045,1.8106176280507924e-17
337,363,364,4.8602299285644373,1.05090201620332,1.338989683019598e-17
362,363,390,5.323788914326034,1.2011053714648081,1.9081958235744878e-17
363,364,391,4.7358699456313591,1.0064494641391508,1.3660947373317356e-17
362,389,390,5.5342038268524494,1.2624880481971361,1.9407218887490529e-17
363,390,391,4.9606490804401995,1.0854085282293606,1.7455654977016621e-17
364,391,392,4.3874076201740246,0.87020809950346334,7.9688859677684576e-18
389,390,418,5.36964789411154,1.2148082564461813,1.9732479539236181e-17
390,391,419,4.8223233193179995,1.0375604178524007,1.6534083130403943e-17
391,392,420,4.275247299789271,0.82208874969939849,5.9089018400459992e-18
389,417,418,5.552965151709703,1.2677825088596004,1.8973538018496328e-17
390,418,419,5.0209072204629237,1.1055571904013943,1.8539857149502126e-17
391,419,420,4.4853838641244046,0.91042712010378402,1.0570971181733668e-17
392,420,421,3.9539981224465706,0.66987759274344683,-2.1141942363467336e-18
417,418,447,5.3772322984126468,1.2170565274334921,1.8865117801247777e-17
418,419,448,4.8701015021622212,1.0543473957533185,1.6696713456276768e-17
419,420,449,4.3595329151522302,0.85846368214112156,6.9931040125315036e-18
420,421,450,3.8524138754676143,0.61648958613195082,-6.613633252161577e-18
417,446,447,5.5343998876016371,1.262543521882507,1.7672495411513722e-17
418,447,448,5.0431093225137795,1.1128797961696435,1.7780915628762273e-17
419,448,449,4.5456666520451208,0.93439256149460981,1.089623183347932e-17
420,449,450,4.0478121038381403,0.71677195679577377,-2.2226144535952841e-18
421,450,451,3.5567232808623044,0.44258315121389102,-1.4799359654427136e-17
446,447,477,5.3481381183931047,1.2084044057766974,1.702197410802242e-17
447,448,478,4.8809433883695057,1.0581178059162171,1.5178830414797062e-17
448,449,479,4.4074914068496929,0.87858529535880914,6.2883726004159257e-18
449,450,480,3.9330696346518415,0.65910922371200964,-8.2941466195141089e-18
450,451,481,3.4643031025919999,0.38137943139971126,-2.076247160309741e-17
446,476,477,5.4796276056522562,1.2469252781904223,1.5612511283791264e-17
447,477,478,5.0288045950598406,1.1081680185941047,1.5937771935536915e-17
448,478,479,4.5697603228225185,0.94381263495620771,9.4867690092481638e-18
449,479,480,4.1066152007705048,0.74508248917846243,-3.6320772778264399e-18
450,480,481,3.645251228011011,0.49789309475188043,-1.8485647040877851e-17
451,481,482,3.1923768976558939,0.17594870797467385,-2.6183482465524932e-17
476,477,508,5.2831152327373765,1.1887927377321523,1.5070410197548512e-17
477,478,509,4.8560697963152695,1.0494464826645673,1.3064636178450328e-17
478,479,510,4.4203699565877654,0.88392040310766817,4.3368086899420177e-18
479,480,511,3.9799612534964517,0.68307727557399711,-9.7578195523695399e-18
480,481,512,3.5403704944910523,0.43202296832916814,-2.4177708446426749e-17
481,482,513,3.1078891020696799,0.10245649493127604,-3.1170812458958252e-17
476,507,508,5.3887981247590453,1.2204753230605345,1.3335686721571705e-17
477,508,509,4.978890946733654,1.0915510657210008,1.3660947373317356e-17
478,509,510,4.5588182233901824,0.93954552041877792,7.3183646642771549e-18
479,510,511,4.1314470933408858,0.75680113558797024,-5.0957502106818708e-18
480,511,512,3.7015349538578297,0.53153075771471514,-2.0111950299606107e-17
481,512,513,3.2749345734858268,0.24289486238080144,-3.1441863002079629e-17
482,513,514,2.8578800175436911,-0.15329102896531868,-3.1821333762449555e-17
507,508,540,5.1820381511934777,1.157521919533739,1.2576745200831851e-17
508,509,541,4.7961089690944698,1.0282287968219732,1.0516761073109393e-17
509,510,542,4.3990887094038964,0.87508896083301269,2.1141942363467336e-18
510,511,543,3.9939563217278984,0.69012076644928055,-1.0787811616230769e-17
511,512,544,3.5853276507563905,0.46079110568591414,-2.3960868011929648e-17
512,513,545,3.1787815899640925,0.16448135415181403,-3.3285006695304986e-17
513,514,546,2.7802438594044503,-0.24814876789831558,-3.3501847129802087e-17
507,539,540,5.2610951767587197,1.1820630827531931,1.0950441942103595e-17
508,540,541,4.8935732815326247,1.0624921679708899,1.1058862159352145e-17
509,541,542,4.5135583046897993,0.92169940049576904,4.7162794503119443e-18
510,542,543,4.1231496709884921,0.75290067999532018,-6.5052130349130266e-18
511,543,544,3.7262631787820251,0.54595906005383954,-1.9190378452993428e-17
512,544,545,3.3280102078678788,0.28368173767222482,-2.9869769851975647e-17
513,545,546,2.9340999604087048,-0.068171822487907693,-3.4748679628160417e-17
514,546,547,2.5503096856212819,-0.59727409445146973,-2.9923979960599922e-17
539,540,573,5.0439317730298638,1.1131500261575848,9.8662397696180903e-18
540,541,574,4.7010743585085217,0.99364960442366579,7.6436253160228063e-18
541,542,575,4.344176488816629,0.85193416274417544,-3.7947076036992655e-19
542,543,576,3.9757385958958862,0.68094230104835152,-1.1058862159352145e-17
543,544,577,3.5997554809315524,0.46985079314912231,-2.0328790734103208e-17
544,545,578,3.2212233741066658,0.19985312197260455,-2.6942423986264785e-17
545,546,579,2.8456433891891879,-0.16765753402432346,-3.0845551807212601e-17
546,547,580,2.4785694630585202,-0.73695391026923029,-2.7647155398380363e-17
539,572,573,5.0948001836673651,1.1297233430402844,7.8062556418956319e-18
540,573,574,4.7723758244405188,1.0197046509402472,7.9146758591441824e-18
541,574,575,4.4342282301971956,0.88962975771151243,1.951563910473908e-18
542,575,576,4.0822958184381193,0.73347104388382633,-7.6978354246470815e-18
543,576,577,3.7200375487848194,0.54234612127592907,-1.6479873021779667e-17
544,577,578,3.3520331191447048,0.30160947372942015,-2.2171934427328566e-17
545,578,579,2.9835381849833627,-0.016598816301181929,-2.6508743117270583e-17
546,579,580,2.6200470656221713,-0.47795989153094132,-2.7430314963883262e-17
547,580,581,2.2669106284623939,-1.3208414014754564,-2.3716922523120409e-17
572,573,604,4.8670618737336548,1.0532877680195232,6.2341624917916505e-18
573,574,605,4.5703965831981472,0.9440601995307164,3.8489177123235407e-18
574,575,606,4.2557537305479194,0.81348416568611948,-3.415236843329339e-18
575,576,607,3.925754546220225,0.65531786300123895,-1.1438332919722072e-17
576,577,608,3.584154806231628,0.46005101982357571,-1.5016200088924236e-17
577,578,609,3.2355831450104726,0.21154304083144523,-1.4799359654427136e-17
578,579,610,2.8852011106959092,-0.12194041606643523,-1.6913553890773869e-17
579,580,611,2.5383469966925105,-0.61925195146332279,-1.9136168344369153e-17
580,581,612,2.2002136048203078,-1.6083704582653864,-2.1277467635028025e-17
572,603,604,4.8874336857142486,1.0603681095978159,4.5536491244391186e-18
573,604,605,4.6142142218537812,0.96096356358631163,4.0657581468206416e-18
574,605,606,4.3206206176168749,0.84183465749800668,-1.6263032587282567e-18
575,606,607,4.0091607169494585,0.69771708111468755,-9.4325589006238886e-18
576,607,608,3.6833145811248,0.52076481463115909,-1.3444106938820255e-17
577,608,609,3.3474227642441274,0.29819370434291143,-1.1546753136970622e-17
578,609,610,3.0064363256849802,0.0064157009912451492,-1.0028870095490916e-17
579,610,611,2.6656062459720746,-0.40705700554732249,-1.2902005852577503e-17
580,611,612,2.3301723704867756,-1.1081404260833327,-1.6750923564901044e-17
581,612,613,2.0050961227791411,-5.2792752677363959,-1.2891163830852648e-16
603,604,634,4.6491088731125272,0.9742233091481336,2.8731357570865868e-18
604,605,635,4.4030160950473842,0.87672465462935367,1.6263032587282567e-19
605,606,636,4.1335641062067738,0.75779387063154957,-6.9388939039072284e-18
606,607,637,3.8441999686597788,0.61204556212894079,-1.2576745200831851e-17
607,608,638,3.5389031315087398,0.43106991038612041,-1.0245710529988017e-17
608,609,639,3.2222220165905147,0.20067052721764284,-1.6263032587282567e-18
609,610,640,2.899131708413281,-0.10632574977652884,1.8431436932253575e-18
610,611,641,2.5748059710745852,-0.55372273674082617,-2.3310346708438345e-18
611,612,642,2.2543691634477807,-1.3689686677258155,-1.1546753136970622e-17
612,613,643,2,-25054.682984446063,5.7326001894420831e-06
603,633,634,4.6360039551798575,0.96926411708675653,1.6263032587282567e-18
604,634,635,4.4175389343255365,0.88275005341756851,5.9631119486702744e-19
605,635,636,4.172141944981651,0.77571375213791105,-5.1499603193061461e-18
606,636,637,3.903736470848139,0.64381851862190387,-1.1872013788716274e-17
607,637,638,3.6163823483144855,0.48019053379273408,-1.1384122811097797e-17
608,638,639,3.314542608961955,0.27348877923947934,-1.951563910473908e-18
609,639,640,3.0030777800851607,0.0030730534156024158,6.9388939039072284e-18
610,640,641,2.6870962185267215,-0.37528094048730881,5.6920614055488983e-18
611,641,642,2.3717435147560288,-0.98955113896948421,-3.06287113727155e-18
612,642,643,2.0619882731064232,-2.7808100552700385,-1.9949319973733282e-17
613,643,644,2,-103817.34407900191,2.3755788028412061e-05
633,634,663,4.3874531898650746,0.87022718684133837,3.7947076036992655e-19
634,635,664,4.1975475172639687,0.78734197367180747,-2.6562953225894859e-18
635,636,665,3.9770584059937439,0.6816100864905521,-9.6493993351209895e-18
636,637,666,3.731047705087351,0.54872683507907416,-1.4311468676808659e-17
637,638,667,3.464243892783788,0.38133899509522812,-7.2099444470286045e-18
638,639,668,3.181459280799495,0.1667503530636045,8.7820375971325859e-18
639,640,669,2.8876908343204728,-0.11913175616071094,1.577514160966409e-17
640,641,670,2.588051743626107,-0.53094033559045273,9.3241386833753381e-18
641,642,671,2.2876240332835884,-1.2461010916610538,-2.7647155398380363e-18
642,643,672,2,-3809.7036395458376,8.7079810052710996e-07
643,644,673,2,-129533.96936820257,2.9640445298225886e-05
633,662,663,4.3374055334481456,0.8490415678659532,-5.4210108624275222e-20
634,663,664,4.1805666907361774,0.77958479289892268,-1.5720931501039814e-18
635,664,665,3.9879411389979103,0.6870994996462032,-7.4809949901499806e-18
636,665,666,3.7657918014580787,0.56859920251280693,-1.3823577699190182e-17
637,666,667,3.5193727473682928,0.41829758348277357,-1.0842021724855044e-17
638,667,668,3.2536813478155833,0.2260843013192107,4.7704895589362195e-18
639,668,669,2.9737517426633677,-0.026598892157565879,1.7943545954635098e-17
640,669,670,2.6847002877479795,-0.37877407260045209,1.4474099002681484e-17
641,670,671,2.391642014701532,-0.93740708423834729,1.8431436932253575e-18
642,671,672,2.0995534278634285,-2.3070608154731853,-1.3010426069826053e-17
643,672,673,2,-81665.697515966531,1.8686882870445307e-05
644,673,674,2,-202479.38869601092,4.6332276040571616e-05
662,663,691,4.0796085759651213,0.73217969137213967,-8.1315162936412833e-19
663,664,692,3.9525295433675778,0.66912573366343608,-3.4694469519536142e-18
664,665,693,3.7855355575283882,0.5797184024598222,-1.0299920638612292e-17
665,666,694,3.5861178651925227,0.46128943646175452,-1.5287250632045613e-17
666,667,695,3.3603088802905257,0.3077117918209295,-6.613633252161577e-18
667,668,696,3.1135635906762813,0.1075653149087651,1.5558301175166989e-17
668,669,697,2.8511483844223551,-0.16116880083476218,2.2930875948068419e-17
669,670,698,2.5782612278553492,-0.54772956110005133,2.7105054312137611e-18
670,671,699,2.3000080671606917,-1.2039459141466724,-1.5802246663976227e-17
671,672,700,2.0213129314506944,-3.8484412800842369,-4.0630476413894279e-17
672,673,701,2,-110647.88771253474,2.5318801702566885e-05
673,674,702,2,-226914.73828951982,5.1923716100361406e-05
662,690,691,3.9890191597910691,0.68764163270179079,-8.6736173798840355e-19
663,691,692,3.901619085013452,0.64270567330583472,-2.2226144535952841e-18
664,692,693,3.7671047884258475,0.5693424945933635,-7.3725747729014302e-18
665,693,694,3.594978888258666,0.46686049994779544,-1.3931997916438732e-17
666,694,695,3.3923099017440275,0.33096416769673764,-1.1546753136970622e-17
667,695,696,3.1650622685667202,0.15277453500222557,7.9688859677684576e-18
668,696,697,2.9187381654191813,-0.084754109714693507,2.4557179206796675e-17
669,697,698,2.6586484161868298,-0.41756539794314368,8.9988780316296868e-18
670,698,699,2.3899787361926377,-0.94166306392302712,-1.9976425028045419e-17
671,699,700,2.1177495893302134,-2.1391950337213332,-2.8107941321686702e-17
672,700,701,2,-66981.673481420192,1.5326766573894526e-05
673,701,702,2,-182951.57638968699,4.1863804190137255e-05
674,702,703,2,-294692.34720540443,6.7432968992517004e-05
690,691,718,3.723838031603055,0.54455321864182848,-1.1384122811097797e-18
691,692,719,3.6667726168362669,0.51088919184730641,-3.0899761915836876e-18
692,693,720,3.5583448495049992,0.44362426410201933,-8.565197162635485e-18
693,694,721,3.4091914573509294,0.3430161054107585,-1.4257258568184383e-17
694,695,722,3.2271738923382638,0.20471387723394249,-7.9146758591441824e-18
695,696,723,3.0187700309528767,0.018596047663918147,1.7564075194265172e-17
696,697,724,2.7897811581688274,-0.23599938687278518,2.927345865710862e-17
697,698,725,2.5456622644001441,-0.6057550579934815,-9.9746599868666408e-18
698,699,726,2.2916400690741927,-1.2322348771905847,-5.5538256285569965e-17
699,700,727,2.0327164226585603,-3.4198781051580016,-5.003593026020603e-17
700,701,728,2,-98932.816609609406,2.2638074913299748e-05
701,702,729,2,-210317.71604360233,4.8125888498214961e-05
702,703,730,2,-318107.85276821262,7.2791032083560338e-05
690,717,718,3.5895512246728969,0.46345172775907278,-1.3010426069826053e-18
691,718,719,3.5795809795999221,0.45715960908155351,-1.951563910473908e-18
692,719,720,3.5089231362695439,0.411396241622692,-5.5836411883003478e-18
693,720,721,3.3909881876998034,0.33001442095694389,-1.1817803680091998e-17
694,721,722,3.2351944248790225,0.21122838674094502,-1.1980434005964824e-17
695,722,723,3.0488806332709188,0.047723531967309531,6.6678433607858523e-18
696,723,724,2.8383143458120839,-0.17636213450404281,2.9815559743351372e-17
697,724,725,2.6092052253853146,-0.49560008054180876,8.5109870540112098e-18
698,725,726,2.3669364089502198,-1.0025667185520757,-5.1716443627558562e-17
699,726,727,2.1166362333707029,-2.1486953040135637,-6.239583502654078e-17
700,727,728,2,-59799.724988099471,1.3683331861438568e-05
701,728,729,2,-169965.25707116086,3.8892194350049813e-05
702,729,730,2,-277696.40278486087,6.3543863499482419e-05
703,730,731,2,-381332.13555703615,8.7258348582619513e-05
717,718,744,3.3199549149651713,0.27759758068551704,-1.5178830414797062e-18
718,719,745,3.3398040823205735,0.29252339605006328,-2.3852447794681098e-18
719,720,746,3.295148265691775,0.25862517947968555,-6.0715321659188248e-18
720,721,747,3.200166031432305,0.18245990675012747,-1.1438332919722072e-17
721,722,748,3.0649463752506523,0.062924446016068572,-9.3783487919996134e-18
722,723,749,2.8973224486195259,-0.10834000702750103,1.3064636178450328e-17
723,724,750,2.703885204225057,-0.35113999830082027,3.6700243538634325e-17
724,725,751,2.4905274533510937,-0.71227403140455536,-1.0842021724855044e-17
725,726,752,2.2627119919720164,-1.3366969344197637,-3.6944189027443564e-17
726,727,753,2.0255789893102882,-3.6659839947723389,-2.1494308069525125e-17
727,728,754,2,-94411.306858612879,2.1603429728617711e-05
728,729,755,2,-199984.41575110189,4.5761361367124088e-05
729,730,756,2,-303724.14786620863,6.9499674822807544e-05
730,731,757,2,-403973.74044628278,9.2439319152395172e-05
717,743,744,3.1400727836997508,0.13109210571897681,-1.5720931501039814e-18
718,744,745,3.2144648246159804,0.19430350618841508,-1.7889335846010823e-18
719,745,746,3.2132208489791494,0.19327868179772592,-3.9573379295720912e-18
720,746,747,3.153747822659732,0.14301561964773143,-8.6736173798840355e-18
721,747,748,3.0481212514550609,0.046999277159546875,-1.1221492485224971e-17
722,748,749,2.9053676580585015,-0.099414165782561459,1.0842021724855044e-18
723,749,750,2.7327827047144577,-0.31090606754685518,3.0845551807212601e-17
724,750,751,2.5366742445475796,-0.62236398949431515,1.6696713456276768e-17
725,751,752,2.3227600753877216,-1.1308460324354102,-1.4446993948369347e-17
726,752,753,2.0963584080357336,-2.3396806224702149,1.599198204416119e-17
727,753,754,2.0000000000000009,-60109.337253457714,1.3754180007355529e-05
728,754,755,2,-163563.65602795847,3.7427339797553192e-05
729,755,756,2,-266364.64124932274,6.0950866838614388e-05
730,756,757,2,-366777.21052207024,8.392781397666111e-05
731,757,758,2,-463225.95238624059,0.00010599771770341027
743,744,769,2.870209046889058,-0.13902181241658962,-1.6263032587282567e-18
744,745,770,2.9723766510841836,-0.028012048465486283,-1.951563910473908e-18
745,746,771,2.9962290297587533,-0.0037780982748550013,-4.1741783640691921e-18
746,747,772,2.9592465666670846,-0.041607129046107784,-8.2399365108898337e-18
747,748,773,2.8738812522062922,-0.13481077959843119,-9.2699285747510629e-18
748,749,774,2.7495388991072698,-0.28829706271075201,5.1499603193061461e-18
749,750,775,2.5938069720796775,-0.52120097526130471,3.5453411040275995e-17
750,751,776,2.4131826556983258,-0.88386551817490733,1.2468324983583301e-17
751,752,777,2.2134837351376233,-1.54419463125103,-2.5885326868091418e-17
752,753,778,2.0000621745147833,-9.6836357257983021,2.752380680141886e-11
753,754,779,2.0000000000000009,-97063.147197097293,2.2210243376849048e-05
754,755,780,2,-195945.02125847802,4.4837042890227954e-05
755,756,781,2,-294742.47381068912,6.7444439166753826e-05
756,757,782,2,-391728.67634948931,8.9637339542701161e-05
757,758,783,2,-485327.65879883326,0.00011105514409253065
743,768,769,2.644997660926772,-0.4385085886631695,-1.8973538018496328e-18
744,769,770,2.8080030046226825,-0.21318950187560812,-1.5720931501039814e-18
745,770,771,2.880724089568381,-0.12701088079314957,-2.7105054312137611e-18
746,771,772,2.8836551904787311,-0.12368834845559493,-5.9089018400459992e-18
747,772,773,2.8314247761908882,-0.18461445204129986,-9.1072982488782372e-18
748,773,774,2.7348776170506506,-0.30805130104788109,-3.5236570605778894e-18
749,774,775,2.602517957033514,-0.50663780985780738,2.1629833341085813e-17
750,775,776,2.4414178827410238,-0.81776327229385137,3.7079714299004252e-17
751,776,777,2.2577595242517439,-1.3557282052510653,-2.6346112791397758e-17
752,777,778,2.0571391429640102,-2.8622658813536699,4.6593588362564553e-17
753,778,779,2.0000000000000013,-67860.274766644521,1.5527815314329168e-05
754,779,780,2.0000000000000004,-163746.57394415676,3.7469196190786073e-05
755,780,781,2,-260743.6353036066,5.9664636787938287e-05
756,781,782,2,-357053.45465613157,8.1702772716987033e-05
757,782,783,2,-451026.91581452847,0.00010320627110755558
758,783,784,2,-541158.68730327836,0.00012383068676181011
768,769,793,2.379929850681354,-0.9677686467733273,-2.3039296165316969e-18
769,770,794,2.5669390142099204,-0.56750353975201673,-1.6805133673525319e-18
770,771,795,2.6628085928410328,-0.41126902905839136,-2.3310346708438345e-18
771,772,796,2.6871551781816252,-0.37519513427270396,-4.8246996675604947e-18
772,773,797,2.6545167913626835,-0.42385803870903438,-6.8846837952829532e-18
773,774,798,2.5758958107796528,-0.55182851871167282,4.3368086899420177e-19
774,775,799,2.4599909617793432,-0.77654843799942386,2.5045070184415152e-17
775,776,800,2.3140292736944232,-1.1582690690922277,3.1983964088322381e-17
776,777,801,2.1442886915226542,-1.9359391840938265,-1.8621172312438539e-17
777,778,802,2.0000000000000009,-19053.504334318117,4.3593196294875944e-06
778,779,803,2.0000000000000013,-106829.3595091631,2.4445018788113644e-05
779,780,804,2.0000000000000004,-198188.56472542908,4.5350423921714129e-05
780,781,805,2,-291196.17899189424,6.6632956543455753e-05
781,782,806,2,-384065.29286846612,8.7883763933627944e-05
782,783,807,2,-475151.57544635917,0.00010872660026197409
783,784,808,2,-562945.71640658111,0.00012881610635125137
769,793,794,2.3640772462308788,-1.0103892189400019,-2.087089182034596e-18
770,794,795,2.5133971639440742,-0.66670553462730409,-1.5720931501039814e-18
771,795,796,2.5818135207342991,-0.54160529370274357,-2.6562953225894859e-18
772,796,797,2.5858385695417727,-0.534711005954014,-5.0957502106818708e-18
773,797,798,2.5379914611070884,-0.61991259049497172,-3.1983964088322381e-18
774,798,799,2.4480300975821008,-0.80289486672232824,1.2468324983583301e-17
775,799,800,2.3238913677789066,-1.1273471040445497,3.3827107781547738e-17
776,800,801,2.1723232139226392,-1.7583834148462107,1.5395670849294163e-17
777,801,802,2,-320.79010985377323,7.1943684970370014e-08
778,802,803,2.0000000000000013,-82965.211300617506,1.8984247471955031e-05
779,803,804,2.0000000000000009,-170474.29112603219,3.9008674581561634e-05
780,804,805,2,-260839.57571498276,5.9686590376673476e-05
781,805,806,2,-352206.86409617506,8.0593750138912201e-05
782,806,807,2,-442865.17760057782,0.0001013386599137606
783,807,808,2,-531239.34870666196,0.00012156089283639041
793,794,817,2.1278707605118288,-2.0567352086381199,-4.9060148304969076e-18
794,795,818,2.2972995983545386,-1.2130148999561519,-1.9244588561617704e-18
795,796,819,2.3853290921666241,-0.95365752496652578,-1.7889335846010823e-18
796,797,820,2.4078160241340556,-0.89693912751372773,-2.9002408113987244e-18
797,798,821,2.377123322443393,-0.97518302979095861,5.4210108624275222e-19
798,799,822,2.3030397693617646,-1.1938912300684479,1.5043305143236374e-17
799,800,823,2.1935782065684846,-1.642073679854952,2.7918205941501739e-17
800,801,824,2.0555492604307415,-2.8904850765561587,5.7462715141731735e-18
801,802,825,2.0000000000000004,-45914.949160378557,1.0506088517539433e-05
802,803,826,2.0000000000000009,-123613.80773827342,2.8285753441869785e-05
803,804,827,2.0000000000000004,-206665.94388233163,4.7290268261405754e-05
804,805,828,2,-293080.51745577448,6.70641411583733e-05
805,806,829,2,-381016.84892995161,8.7186202958467973e-05
806,807,830,2,-468773.22876855842,0.00010726707406658896
807,808,831,2,-554776.75755722343,0.00012694684334607574
794,817,818,2.1146349629013321,-2.1660024348323348,-5.0686451563697332e-18
795,818,819,2.2502265986838212,-1.3853883769123876,-1.8160386389132199e-18
796,819,820,2.3126482042062326,-1.1626766687684487,-1.7889335846010823e-18
797,820,821,2.3156261072912696,-1.1531969707095793,-1.0299920638612292e-18
798,821,822,2.2700373438956198,-1.3091950188248518,6.6678433607858523e-18
799,822,823,2.1846874723485845,-1.6890902211044092,2.1711148504022226e-17
800,823,824,2.0669421589921191,-2.7039263310715329,1.7997756063259374e-17
801,824,825,2,-33576.498526331583,7.6826710294650516e-06
802,825,826,2.0000000000000004,-105299.60984439422,2.4094970431971357e-05
803,826,827,2.0000000000000004,-183669.65197730574,4.2028118437872517e-05
804,827,828,2.0000000000000004,-266621.17570916872,6.1009568383258128e-05
805,828,829,2,-352247.11328945193,8.0602960144711389e-05
806,829,830,2,-438783.33230002515,0.00010040463090601211
807,830,831,2,-524597.03673841001,0.00012004096492448779
817,818,840,2,-42221.907992141241,9.6610090644463789e-06
818,819,841,2.0560608770115754,-2.8813170892090092,-9.8391347153059527e-18
819,820,842,2.1352917206321163,-2.000321938345337,-3.3068166260807885e-18
820,821,843,2.1543004063597571,-1.8688538860481061,-1.0028870095490916e-18
821,822,844,2.1237802812714475,-2.089247210326592,5.5836411883003478e-18
822,823,845,2.0524920236164137,-2.9470940520488966,9.4867690092481638e-18
823,824,846,2,-22814.387122339707,5.2199432816710809e-06
824,825,847,2,-80377.683059136267,1.8392149067750517e-05
825,826,848,2.0000000000000004,-147282.38314328771,3.3701754525203108e-05
826,827,849,2.0000000000000004,-221291.26827718777,5.0636920824674087e-05
827,828,850,2.0000000000000004,-300354.91944339132,6.8728709511120669e-05
828,829,851,2,-382582.54905175493,8.7544474657202676e-05
829,830,852,2,-466223.4333341422,0.00010668361669958563
830,831,853,2,-549652.63504125108,0.0001257743153711683
818,840,841,2,-47247.945818414169,1.0811117686345426e-05
819,841,842,2.0138068869199461,-4.2825877591341976,-4.2907300976113838e-17
820,842,843,2.0691338396284,-2.6717109484246317,-7.0202090668436412e-18
821,843,844,2.0695405588876827,-2.6658451155139931,-2.9544509200229996e-18
822,844,845,2.0245872580053006,-3.7055269375106614,-1.0299920638612292e-17
823,845,846,2,-25243.830991050163,5.7758833972493587e-06
824,846,847,2,-74594.131947831076,1.706871117608202e-05
825,847,848,2,-134699.03811886703,3.0822350649056568e-05
826,848,849,2.0000000000000004,-203218.22165713026,4.6501339921903052e-05
827,849,850,2.0000000000000004,-278021.31602392322,6.3618211776069866e-05
828,850,851,2,-357149.70347999537,8.1724796798727156e-05
829,851,852,2,-438792.38891328115,0.00010040670326453278
830,852,853,2,-521268.92939073959,0.00011927941030684297
840,841,862,2,-130000.60107311927,2.9747222332633693e-05
841,842,863,2,-70322.737552540915,1.6091295914818262e-05
842,843,864,2,-39798.797738793568,9.10652746239561e-06
843,844,865,2,-33509.085377342992,7.6672446514449561e-06
844,845,866,2,-47360.842769782197,1.0836952020499261e-05
845,846,867,2,-77912.45479701797,1.7828036125956697e-05
846,847,868,2,-122209.82210864851,2.7964483700617569e-05
847,848,869,2,-177659.98780931308,4.0652950095913879e-05
848,849,870,2.0000000000000004,-241941.50128402683,5.5362226045489147e-05
849,850,871,2,-312944.10632087011,7.1609435549931365e-05
850,851,872,2,-388729.24163917813,8.8950993074771945e-05
851,852,873,2,-467503.64552309812,0.00010697656143719755
852,853,874,2,-547600.03254238912,0.00012530462833608804
841,862,863,2,-134610.11193463809,3.0802001551976667e-05
842,863,864,2,-87241.254093835028,1.9962723968883455e-05
843,864,865,2,-66476.514007243662,1.5211171329482096e-05
844,865,866,2,-67908.936603451511,1.5538950234116679e-05
845,866,867,2,-87835.168749005301,2.0098628188115102e-05
846,867,868,2,-123098.63763344346,2.8167868534913996e-05
847,868,869,2,-170954.33503031958,3.9118521039143377e-05
848,869,870,2,-228966.62372792556,5.2393240095646433e-05
849,870,871,2,-294937.34597707703,6.7489030722121655e-05
850,871,872,2,-366857.25291009055,8.3946129561026958e-05
851,872,873,2,-442873.34654160944,0.00010134052910591224
852,873,874,2,-521265.79429933347,0.00011927869290149548
862,863,883,2,-208900.07088217908,4.7801493823925855e-05
863,864,884,2,-156010.37546055124,3.5698949599730171e-05
864,865,885,2,-129734.68123679738,2.9686372949044274e-05
865,866,886,2,-125820.37270607306,2.8790674419851888e-05
866,867,887,2,-140651.20225192321,3.2184364150916793e-05
867,868,888,2,-171122.66561404744,3.9157039432871198e-05
868,869,889,2,-214525.78391704324,4.9088803020177671e-05
869,870,890,2,-268454.56132359174,6.1429093770524302e-05
870,871,891,2,-330738.02191272675,7.5681135061554872e-05
871,872,892,2,-399392.33029596537,9.1390976802375914e-05
872,873,893,2,-472587.2207910897,0.00010813981132838863
873,874,894,2,-548621.40091528883,0.00012553834306361342
863,883,884,2,-213381.73133598483,4.8827013817614166e-05
864,884,885,2,-171825.88704804261,3.9317954712804476e-05
865,885,886,2,-154678.45199951867,3.5394170456742342e-05
866,886,887,2,-158088.20580741219,3.6174412169036162e-05
867,887,888,2,-178752.48969203106,4.0902942986715591e-05
868,888,889,2,-213805.29540207284,4.8923936579609067e-05
869,889,890,2,-260719.37749641557,5.9659085751826015e-05
870,890,891,2,-317230.11898026383,7.2590184059800151e-05
871,891,892,2,-381279.86306547996,8.7246387130713552e-05
872,892,893,2,-450978.19539023429,0.00010319512253859729
873,893,894,2,-524573.12743099581,0.00012003549382179187
883,884,903,2,-280130.90877255274,6.4100939939117627e-05
884,885,904,2,-233790.36093420567,5.3497035082589157e-05
885,886,905,2,-211842.00438154326,4.8474684599747318e-05
886,887,906,2,-210570.87086879541,4.818381640771599e-05
887,888,907,2,-226761.50551537858,5.1888652049495197e-05
888,889,908,2,-257607.40139700822,5.8946985855415384e-05
889,890,909,2,-300626.23133492249,6.8790792428763907e-05
890,891,910,2,-353590.69940236746,8.0910406511930328e-05
891,892,911,2,-414475.87490696571,9.4842472138868743e-05
892,893,912,2,-481420.14456952771,0.00011016100644593163
893,894,913,2,-552695.87183885323,0.00012647068435565347
884,903,904,2,-284723.99845823058,6.5151956091018314e-05
885,904,905,2,-248862.67262724522,5.694596746183393e-05
886,905,906,2,-235466.5605100948,5.3880592801536692e-05
887,906,907,2,-241142.86553514985,5.5179477452376227e-05
888,907,908,2,-262933.78052583733,6.0165797771457094e-05
889,908,909,2,-298234.74286399991,6.8243558972921854e-05
890,909,910,2,-344721.99712197058,7.8881022899592357e-05
891,910,911,2,-400294.61616210762,9.1597442521840241e-05
892,911,912,2,-463030.29279463907,0.00010595294571786545
893,912,913,2,-531151.91520714795,0.00012154088576958457
903,904,922,2,-344718.24558407103,7.8880164120012777e-05
904,905,923,2,-304698.59970926307,6.9722653661569378e-05
905,906,924,2,-287114.82086445024,6.569903736852373e-05
906,907,925,2,-288697.47784585715,6.6061189691571604e-05
907,908,926,2,-306574.96931568638,7.0152014922621246e-05
908,909,927,2,-338206.38631410268,7.7390086045991502e-05
909,910,928,2,-381318.31956976582,8.7255186878362208e-05
910,911,929,2,-433851.96759957221,9.9276210337280053e-05
911,912,930,2,-493921.21781957278,0.00011302156635426426
912,913,931,2,-559779.82726775459,0.00012809167129869783
904,922,923,2,-349620.52281957673,8.0001929311319069e-05
905,923,924,2,-319326.1782095909,7.3069815366469832e-05
906,924,925,2,-309773.73264703463,7.0883973213898432e-05
907,925,926,2,-317957.30022760306,7.2756581439854725e-05
908,926,927,2,-341220.23115416837,7.807973007964913e-05
909,927,928,2,-377194.19713196135,8.6311483480603379e-05
910,928,929,2,-423744.3741448723,9.6963338306139992e-05
911,929,930,2,-478924.15226393071,0.00010958986059070736
912,930,931,2,-540938.98225246626,0.00012378041261144369
922,923,940,2,-403537.40278671798,9.2339473594260825e-05
923,924,941,2,-369624.8323386691,8.4579421369680241e-05
924,925,942,2,-356421.77084500942,8.1558227096951454e-05
925,926,943,2,-361035.92885138269,8.2614063212123882e-05
926,927,944,2,-380895.16593138047,8.7158358573450589e-05
927,928,945,2,-413696.83168446866,9.4664207326336248e-05
928,929,946,2,-457359.56853014539,0.00010465534124641845
929,930,947,2,-509981.75693793077,0.00011669662145190279
930,931,948,2,-569807.10970037919,0.00013038616538035396
923,940,941,2,-408914.12801565946,9.3569803947721544e-05
924,941,942,2,-384061.50702404307,8.7882897254787162e-05
925,942,943,2,-378424.13992461062,8.6592925346893782e-05
926,943,944,2,-389328.53007345408,8.9088125188691863e-05
927,944,945,2,-414383.95475304587,9.482143838552583e-05
928,945,946,2,-451436.14861504448,0.00010329991366437354
929,946,947,2,-498524.76708769856,0.00011407497413875393
930,947,948,2,-553846.9503221435,0.00012673407998436997
940,941,957,2,-457342.69503250055,0.00010465147995599279
941,942,958,2,-429343.304677954,9.8244514492635076e-05
942,943,959,2,-420531.56657225563,9.6228166835075392e-05
943,944,960,2,-428339.77366732387,9.801488139922734e-05
944,945,961,2,-450459.58777352498,0.00010307645192596241
945,946,962,2,-484803.0686003181,0.00011093510445502905
946,947,963,2,-529464.93968450767,0.00012115486331500263
947,948,964,2,-582688.91427536518,0.00013333384580106435
941,957,958,2,-463335.19430270558,0.00010602271461579939
942,958,959,2,-443810.9923625713,0.00010155508582298099
943,959,960,2,-442154.59705953876,0.00010117606091084098
944,960,961,2,-455982.04150842602,0.00010434012832442264
945,961,962,2,-483139.38441902993,0.00011055441165742833
946,962,963,2,-521666.66122467729,0.00011937042121332263
947,963,964,2,-569763.89369071147,0.00013037627644484588
957,958,973,2,-506790.60810529499,0.00011596640619501612
958,959,974,2,-484536.04798212199,0.00011087400330889256
959,960,975,2,-480132.55641947605,0.00010986637372233375
960,961,976,2,-491295.4742551606,0.0001124207300890012
961,962,977,2,-515950.90154693206,0.0001180625117150617
962,963,978,2,-552204.98720370047,0.00012635835753229991
963,964,979,2,-598313.45468418475,0.00013690913302938948
958,973,974,2,-513523.77283997583,0.00011750712355776336
959,974,975,2,-499234.58033210225,0.00011423739713247973
960,975,976,2,-501631.1649419649,0.00011478579597529866
961,976,977,2,-518584.53726978367,0.00011866515374817434
962,977,978,2,-548152.9116448831,0.00012543114083163968
963,978,979,2,-588552.82673201396,0.00013467565621852348
973,974,988,2,-552458.43715053459,0.00012641635313486395
974,975,989,2,-535810.90166515263,0.00012260697877299582
975,976,990,2,-535848.00022405444,0.00012261546788203657
976,977,991,2,-550534.54847660894,0.00012597611914877857
977,978,992,2,-578006.41070151597,0.00013226237133047691
978,979,993,2,-616545.53587607795,0.00014108109102869114
974,988,989,2,-560047.03303387098,0.00012815281452650923
975,989,990,2,-550925.71250391775,0.00012606562726958775
976,990,991,2,-557462.32041209016,0.00012756136739634332
977,991,992,2,-577754.41168099188,0.00013220470761450315
978,992,993,2,-610051.19540142885,0.00013959502284130473
988,989,1002,2,-594859.29191463371,0.00013611873374134683
989,990,1003,2,-583715.71859305142,0.00013356880431941021
990,991,1004,2,-588248.25889947941,0.00013460596339740118
991,992,1005,2,-606643.56490148488,0.00013881527139365037
992,993,1006,2,-637226.19318044896,0.00014581334468089573
989,1002,1003,2,-603413.16635226936,0.00013807607503765586
990,1003,1004,2,-599423.94456864928,0.00013716324093291683
991,1004,1005,2,-610209.64005405887,0.00013963127892898362
992,1005,1006,2,-634070.56166075554,0.00014509125694921508
1002,1003,1015,2,-634454.22253485397,0.00014517904814346147
1003,1004,1016,2,-628749.75379147695,0.00014387372247914697
1004,1005,1017,2,-637860.73640709929,0.00014595854407964263
1005,1006,1018,2,-660172.56657238549,0.0001510640510157034
1003,1015,1016,2,-644082.58386089467,0.00014738225897144595
1004,1016,1017,2,-645225.16437340807,0.00014764371009429034
1005,1017,1018,2,-660396.66611607012,0.0001511153306107977
1015,1016,1027,2,-671662.08507998404,0.00015369314126951851
1016,1017,1028,2,-671372.95443100412,0.00015362698093025811
1017,1018,1029,2,-685178.16894272005,0.00015678596059726102
1016,1027,1028,2,-682477.04500047036,0.00015616787561318729
1017,1028,1029,2,-688790.0292466504,0.00015761244490207371
1027,1028,1038,2,-706867.64906921925,0.00016174905812130544
1028,1029,1039,2,-712013.67935784347,0.00016292659904093741
1028,1038,1039,2,-718987.20857775817,0.00016452231757723996
1038,1039,1048,2,-740428.34993539634,0.00016942858894054274


==> figures/data/solution-elements-n32.csv <==
n0,n1,n2
0,1,2
0,1,3
1,3,4
0,3,5
3,4,6
3,5,7
4,6,8
3,6,7
5,7,9
6,8,10
6,7,11
7,9,12
8,10,13
6,10,11
7,11,12
9,12,14
10,13,15
10,11,16
11,12,17
12,14,18
13,15,19
10,15,16
11,16,17
12,17,18
14,18,20
15,19,21
15,16,22
16,17,23
17,18,24
18,20,25
19,21,26
15,21,22
16,22,23
17,23,24
18,24,25
20,25,27
21,26,28
21,22,29
22,23,30
23,24,31
24,25,32
25,27,33
26,28,34
21,28,29
22,29,30
23,30,31
24,31,32
25,32,33
27,33,35
28,34,36
28,29,37
29,30,38
30,31,39
31,32,40
32,33,41
33,35,42
34,36,43
28,36,37
29,37,38
30,38,39
31,39,40
32,40,41
33,41,42
35,42,44
36,43,45
36,37,46
37,38,47
38,39,48
39,40,49
40,41,50
41,42,51
42,44,52
43,45,53
36,45,46
37,46,47
38,47,48
39,48,49
40,49,50
41,50,51
42,51,52
44,52,54
45,53,55
45,46,56
46,47,57
47,48,58
48,49,59
49,50,60
50,51,61
51,52,62
52,54,63
53,55,64
45,55,56
46,56,57
47,57,58
48,58,59
49,59,60
50,60,61
51,61,62
52,62,63
54,63,65
55,64,66
55,56,67
56,57,68
57,58,69
58,59,70
59,60,71
60,61,72
61,62,73
62,63,74
63,65,75
64,66,76
55,66,67
56,67,68
57,68,69
58,69,70
59,70,71
60,71,72
61,72,73
62,73,74
63,74,75
65,75,77
66,76,78
66,67,79
67,68,80
68,69,81
69,70,82
70,71,83
71,72,84
72,73,85
73,74,86
74,75,87
75,77,88
76,78,89
66,78,79
67,79,80
68,80,81
69,81,82
70,82,83
71,83,84
72,84,85
73,85,86
74,86,87
75,87,88
77,88,90
78,89,91
78,79,92
79,80,93
80,81,94
81,82,95
82,83,96
83,84,97
84,85,98
85,86,99
86,87,100
87,88,101
88,90,102
89,91,103
78,91,92
79,92,93
80,93,94
81,94,95
82,95,96
83,96,97
84,97,98
85,98,99
86,99,100
87,100,101
88,101,102
90,102,104
91,103,105
91,92,106
92,93,107
93,94,108
94,95,109
95,96,110
96,97,111
97,98,112
98,99,113
99,100,114
100,101,115
101,102,116
102,104,117
103,105,118
91,105,106
92,106,107
93,107,108
94,108,109
95,109,110
96,110,111
97,111,112
98,112,113
99,113,114
100,114,115
101,115,116
102,116,117
104,117,119
105,118,120
105,106,121
106,107,122
107,108,123
108,109,124
109,110,125
110,111,126
111,112,127
112,113,128
113,114,129
114,115,130
115,116,131
116,117,132
117,119,133
118,120,134
105,120,121
106,121,122
107,122,123
108,123,124
109,124,125
110,125,126
111,126,127
112,127,128
113,128,129
114,129,130
115,130,131
116,131,132
117,132,133
119,133,135
120,134,136
120,121,137
121,122,138
122,123,139
123,124,140
124,125,141
125,126,142
126,127,143
127,128,144
128,129,145
129,130,146
130,131,147
131,132,148
132,133,149
133,135,150
134,136,151
120,136,137
121,137,138
122,138,139
123,139,140
124,140,141
125,141,142
126,142,143
127,143,144
128,144,145
129,145,146
130,146,147
131,147,148
132,148,149
133,149,150
135,150,152
136,151,153
136,137,154
137,138,155
138,139,156
139,140,157
140,141,158
141,142,159
142,143,160
143,144,161
144,145,162
145,146,163
146,147,164
147,148,165
148,149,166
149,150,167
150,152,168
151,153,169
136,153,154
137,154,155
138,155,156
139,156,157
140,157,158
141,158,159
142,159,160
143,160,161
144,161,162
145,162,163
146,163,164
147,164,165
148,165,166
149,166,167
150,167,168
152,168,170
153,169,171
153,154,172
154,155,173
155,156,174
156,157,175
157,158,176
158,159,177
159,160,178
160,161,179
161,162,180
162,163,181
163,164,182
164,165,183
165,166,184
166,167,185
167,168,186
168,170,187
169,171,188
153,171,172
154,172,173
155,173,174
156,174,175
157,175,176
158,176,177
159,177,178
160,178,179
161,179,180
162,180,181
163,181,182
164,182,183
165,183,184
166,184,185
167,185,186
168,186,187
170,187,189
171,188,190
171,172,191
172,173,192
173,174,193
174,175,194
175,176,195
176,177,196
177,178,197
178,179,198
179,180,199
180,181,200
181,182,201
182,183,202
183,184,203
184,185,204
185,186,205
186,187,206
187,189,207
188,190,208
171,190,191
172,191,192
173,192,193
174,193,194
175,194,195
176,195,196
177,196,197
178,197,198
179,198,199
180,199,200
181,200,201
182,201,202
183,202,203
184,203,204
185,204,205
186,205,206
187,206,207
189,207,209
190,208,210
190,191,211
191,192,212
192,193,213
193,194,214
194,195,215
195,196,216
196,197,217
197,198,218
198,199,219
199,200,220
200,201,221
201,202,222
202,203,223
203,204,224
204,205,225
205,206,226
206,207,227
207,209,228
208,210,229
190,210,211
191,211,212
192,212,213
193,213,214
194,214,215
195,215,216
196,216,217
197,217,218
198,218,219
199,219,220
200,220,221
201,221,222
202,222,223
203,223,224
204,224,225
205,225,226
206,226,227
207,227,228
209,228,230
210,229,231
210,211,232
211,212,233
212,213,234
213,214,235
214,215,236
215,216,237
216,217,238
217,218,239
218,219,240
219,220,241
220,221,242
221,222,243
222,223,244
223,224,245
224,225,246
225,226,247
226,227,248
227,228,249
228,230,250
229,231,251
210,231,232
211,232,233
212,233,234
213,234,235
214,235,236
215,236,237
216,237,238
217,238,239
218,239,240
219,240,241
220,241,242
221,242,243
222,243,244
223,244,245
224,245,246
225,246,247
226,247,248
227,248,249
228,249,250
230,250,252
231,251,253
231,232,254
232,233,255
233,234,256
234,235,257
235,236,258
236,237,259
237,238,260
238,239,261
239,240,262
240,241,263
241,242,264
242,243,265
243,244,266
244,245,267
245,246,268
246,247,269
247,248,270
248,249,271
249,250,272
250,252,273
251,253,274
231,253,254
232,254,255
233,255,256
234,256,257
235,257,258
236,258,259
237,259,260
238,260,261
239,261,262
240,262,263
241,263,264
242,264,265
243,265,266
244,266,267
245,267,268
246,268,269
247,269,270
248,270,271
249,271,272
250,272,273
252,273,275
253,274,276
253,254,277
254,255,278
255,256,279
256,257,280
257,258,281
258,259,282
259,260,283
260,261,284
261,262,285
262,263,286
263,264,287
264,265,288
265,266,289
266,267,290
267,268,291
268,269,292
269,270,293
270,271,294
271,272,295
272,273,296
273,275,297
274,276,298
253,276,277
254,277,278
255,278,279
256,279,280
257,280,281
258,281,282
259,282,283
260,283,284
261,284,285
262,285,286
263,286,287
264,287,288
265,288,289
266,289,290
267,290,291
268,291,292
269,292,293
270,293,294
271,294,295
272,295,296
273,296,297
275,297,299
276,298,300
276,277,301
277,278,302
278,279,303
279,280,304
280,281,305
281,282,306
282,283,307
283,284,308
284,285,309
285,286,310
286,287,311
287,288,312
288,289,313
289,290,314
290,291,315
291,292,316
292,293,317
293,294,318
294,295,319
295,296,320
296,297,321
297,299,322
298,300,323
276,300,301
277,301,302
278,302,303
279,303,304
280,304,305
281,305,306
282,306,307
283,307,308
284,308,309
285,309,310
286,310,311
287,311,312
288,312,313
289,313,314
290,314,315
291,315,316
292,316,317
293,317,318
294,318,319
295,319,320
296,320,321
297,321,322
299,322,324
300,323,325
300,301,326
301,302,327
302,303,328
303,304,329
304,305,330
305,306,331
306,307,332
307,308,333
308,309,334
309,310,335
310,311,336
311,312,337
312,313,338
313,314,339
314,315,340
315,316,341
316,317,342
317,318,343
318,319,344
319,320,345
320,321,346
321,322,347
322,324,348
323,325,349
300,325,326
301,326,327
302,327,328
303,328,329
304,329,330
305,330,331
306,331,332
307,332,333
308,333,334
309,334,335
310,335,336
311,336,337
312,337,338
313,338,339
314,339,340
315,340,341
316,341,342
317,342,343
318,343,344
319,344,345
320,345,346
321,346,347
322,347,348
324,348,350
325,349,351
325,326,352
326,327,353
327,328,354
328,329,355
329,330,356
330,331,357
331,332,358
332,333,359
333,334,360
334,335,361
335,336,362
336,337,363
337,338,364
338,339,365
339,340,366
340,341,367
341,342,368
342,343,369
343,344,370
344,345,371
345,346,372
346,347,373
347,348,374
348,350,375
349,351,376
325,351,352
326,352,353
327,353,354
328,354,355
329,355,356
330,356,357
331,357,358
332,358,359
333,359,360
334,360,361
335,361,362
336,362,363
337,363,364
338,364,365
339,365,366
340,366,367
341,367,368
342,368,369
343,369,370
344,370,371
345,371,372
346,372,373
347,373,374
348,374,375
350,375,377
351,376,378
351,352,379
352,353,380
353,354,381
354,355,382
355,356,383
356,357,384
357,358,385
358,359,386
359,360,387
360,361,388
361,362,389
362,363,390
363,364,391
364,365,392
365,366,393
366,367,394
367,368,395
368,369,396
369,370,397
370,371,398
371,372,399
372,373,400
373,374,401
374,375,402
375,377,403
376,378,404
351,378,379
352,379,380
353,380,381
354,381,382
355,382,383
356,383,384
357,384,385
358,385,386
359,386,387
360,387,388
361,388,389
362,389,390
363,390,391
364,391,392
365,392,393
366,393,394
367,394,395
368,395,396
369,396,397
370,397,398
371,398,399
372,399,400
373,400,401
374,401,402
375,402,403
377,403,405
378,404,406
378,379,407
379,380,408
380,381,409
381,382,410
382,383,411
383,384,412
384,385,413
385,386,414
386,387,415
387,388,416
388,389,417
389,390,418
390,391,419
391,392,420
392,393,421
393,394,422
394,395,423
395,396,424
396,397,425
397,398,426
398,399,427
399,400,428
400,401,429
401,402,430
402,403,431
403,405,432
404,406,433
378,406,407
379,407,408
380,408,409
381,409,410
382,410,411
383,411,412
384,412,413
385,413,414
386,414,415
387,415,416
388,416,417
389,417,418
390,418,419
391,419,420
392,420,421
393,421,422
394,422,423
395,423,424
396,424,425
397,425,426
398,426,427
399,427,428
400,428,429
401,429,430
402,430,431
403,431,432
405,432,434
406,433,435
406,407,436
407,408,437
408,409,438
409,410,439
410,411,440
411,412,441
412,413,442
413,414,443
414,415,444
415,416,445
416,417,446
417,418,447
418,419,448
419,420,449
420,421,450
421,422,451
422,423,452
423,424,453
424,425,454
425,426,455
426,427,456
427,428,457
428,429,458
429,430,459
430,431,460
431,432,461
432,434,462
433,435,463
406,435,436
407,436,437
408,437,438
409,438,439
410,439,440
411,440,441
412,441,442
413,442,443
414,443,444
415,444,445
416,445,446
417,446,447
418,447,448
419,448,449
420,449,450
421,450,451
422,451,452
423,452,453
424,453,454
425,454,455
426,455,456
427,456,457
428,457,458
429,458,459
430,459,460
431,460,461
432,461,462
434,462,464
435,463,465
435,436,466
436,437,467
437,438,468
438,439,469
439,440,470
440,441,471
441,442,472
442,443,473
443,444,474
444,445,475
445,446,476
446,447,477
447,448,478
448,449,479
449,450,480
450,451,481
451,452,482
452,453,483
453,454,484
454,455,485
455,456,486
456,457,487
457,458,488
458,459,489
459,460,490
460,461,491
461,462,492
462,464,493
463,465,494
435,465,466
436,466,467
437,467,468
438,468,469
439,469,470
440,470,471
441,471,472
442,472,473
443,473,474
444,474,475
445,475,476
446,476,477
447,477,478
448,478,479
449,479,480
450,480,481
451,481,482
452,482,483
453,483,484
454,484,485
455,485,486
456,486,487
457,487,488
458,488,489
459,489,490
460,490,491
461,491,492
462,492,493
464,493,495
465,494,496
465,466,497
466,467,498
467,468,499
468,469,500
469,470,501
470,471,502
471,472,503
472,473,504
473,474,505
474,475,506
475,476,507
476,477,508
477,478,509
478,479,510
479,480,511
480,481,512
481,482,513
482,483,514
483,484,515
484,485,516
485,486,517
486,487,518
487,488,519
488,489,520
489,490,521
490,491,522
491,492,523
492,493,524
493,495,525
494,496,526
465,496,497
466,497,498
467,498,499
468,499,500
469,500,501
470,501,502
471,502,503
472,503,504
473,504,505
474,505,506
475,506,507
476,507,508
477,508,509
478,509,510
479,510,511
480,511,512
481,512,513
482,513,514
483,514,515
484,515,516
485,516,517
486,517,518
487,518,519
488,519,520
489,520,521
490,521,522
491,522,523
492,523,524
493,524,525
495,525,527
496,526,528
496,497,529
497,498,530
498,499,531
499,500,532
500,501,533
501,502,534
502,503,535
503,504,536
504,505,537
505,506,538
506,507,539
507,508,540
508,509,541
509,510,542
510,511,543
511,512,544
512,513,545
513,514,546
514,515,547
515,516,548
516,517,549
517,518,550
518,519,551
519,520,552
520,521,553
521,522,554
522,523,555
523,524,556
524,525,557
525,527,558
526,528,559
496,528,529
497,529,530
498,530,531
499,531,532
500,532,533
501,533,534
502,534,535
503,535,536
504,536,537
505,537,538
506,538,539
507,539,540
508,540,541
509,541,542
510,542,543
511,543,544
512,544,545
513,545,546
514,546,547
515,547,548
516,548,549
517,549,550
518,550,551
519,551,552
520,552,553
521,553,554
522,554,555
523,555,556
524,556,557
525,557,558
527,558,560
528,559,561
528,529,562
529,530,563
530,531,564
531,532,565
532,533,566
533,534,567
534,535,568
535,536,569
536,537,570
537,538,571
538,539,572
539,540,573
540,541,574
541,542,575
542,543,576
543,544,577
544,545,578
545,546,579
546,547,580
547,548,581
548,549,582
549,550,583
550,551,584
551,552,585
552,553,586
553,554,587
554,555,588
555,556,589
556,557,590
557,558,591
558,560,592
528,561,562
529,562,563
530,563,564
531,564,565
532,565,566
533,566,567
534,567,568
535,568,569
536,569,570
537,570,571
538,571,572
539,572,573
540,573,574
541,574,575
542,575,576
543,576,577
544,577,578
545,578,579
546,579,580
547,580,581
548,581,582
549,582,583
550,583,584
551,584,585
552,585,586
553,586,587
554,587,588
555,588,589
556,589,590
557,590,591
558,591,592
561,562,593
562,563,594
563,564,595
564,565,596
565,566,597
566,567,598
567,568,599
568,569,600
569,570,601
570,571,602
571,572,603
572,573,604
573,574,605
574,575,606
575,576,607
576,577,608
577,578,609
578,579,610
579,580,611
580,581,612
581,582,613
582,583,614
583,584,615
584,585,616
585,586,617
586,587,618
587,588,619
588,589,620
589,590,621
590,591,622
591,592,623
562,593,594
563,594,595
564,595,596
565,596,597
566,597,598
567,598,599
568,599,600
569,600,601
570,601,602
571,602,603
572,603,604
573,604,605
574,605,606
575,606,607
576,607,608
577,608,609
578,609,610
579,610,611
580,611,612
581,612,613
582,613,614
583,614,615
584,615,616
585,616,617
586,617,618
587,618,619
588,619,620
589,620,621
590,621,622
591,622,623
593,594,624
594,595,625
595,596,626
596,597,627
597,598,628
598,599,629
599,600,630
600,601,631
601,602,632
602,603,633
603,604,634
604,605,635
605,606,636
606,607,637
607,608,638
608,609,639
609,610,640
610,611,641
611,612,642
612,613,643
613,614,644
614,615,645
615,616,646
616,617,647
617,618,648
618,619,649
619,620,650
620,621,651
621,622,652
622,623,653
594,624,625
595,625,626
596,626,627
597,627,628
598,628,629
599,629,630
600,630,631
601,631,632
602,632,633
603,633,634
604,634,635
605,635,636
606,636,637
607,637,638
608,638,639
609,639,640
610,640,641
611,641,642
612,642,643
613,643,644
614,644,645
615,645,646
616,646,647
617,647,648
618,648,649
619,649,650
620,650,651
621,651,652
622,652,653
624,625,654
625,626,655
626,627,656
627,628,657
628,629,658
629,630,659
630,631,660
631,632,661
632,633,662
633,634,663
634,635,664
635,636,665
636,637,666
637,638,667
638,639,668
639,640,669
640,641,670
641,642,671
642,643,672
643,644,673
644,645,674
645,646,675
646,647,676
647,648,677
648,649,678
649,650,679
650,651,680
651,652,681
652,653,682
625,654,655
626,655,656
627,656,657
628,657,658
629,658,659
630,659,660
631,660,661
632,661,662
633,662,663
634,663,664
635,664,665
636,665,666
637,666,667
638,667,668
639,668,669
640,669,670
641,670,671
642,671,672
643,672,673
644,673,674
645,674,675
646,675,676
647,676,677
648,677,678
649,678,679
650,679,680
651,680,681
652,681,682
654,655,683
655,656,684
656,657,685
657,658,686
658,659,687
659,660,688
660,661,689
661,662,690
662,663,691
663,664,692
664,665,693
665,666,694
666,667,695
667,668,696
668,669,697
669,670,698
670,671,699
671,672,700
672,673,701
673,674,702
674,675,703
675,676,704
676,677,705
677,678,706
678,679,707
679,680,708
680,681,709
681,682,710
655,683,684
656,684,685
657,685,686
658,686,687
659,687,688
660,688,689
661,689,690
662,690,691
663,691,692
664,692,693
665,693,694
666,694,695
667,695,696
668,696,697
669,697,698
670,698,699
671,699,700
672,700,701
673,701,702
674,702,703
675,703,704
676,704,705
677,705,706
678,706,707
679,707,708
680,708,709
681,709,710
683,684,711
684,685,712
685,686,713
686,687,714
687,688,715
688,689,716
689,690,717
690,691,718
691,692,719
692,693,720
693,694,721
694,695,722
695,696,723
696,697,724
697,698,725
698,699,726
699,700,727
700,701,728
701,702,729
702,703,730
703,704,731
704,705,732
705,706,733
706,707,734
707,708,735
708,709,736
709,710,737
684,711,712
685,712,713
686,713,714
687,714,715
688,715,716
689,716,717
690,717,718
691,718,719
692,719,720
693,720,721
694,721,722
695,722,723
696,723,724
697,724,725
698,725,726
699,726,727
700,727,728
701,728,729
702,729,730
703,730,731
704,731,732
705,732,733
706,733,734
707,734,735
708,735,736
709,736,737
711,712,738
712,713,739
713,714,740
714,715,741
715,716,742
716,717,743
717,718,744
718,719,745
719,720,746
720,721,747
721,722,748
722,723,749
723,724,750
724,725,751
725,726,752
726,727,753
727,728,754
728,729,755
729,730,756
730,731,757
731,732,758
732,733,759
733,734,760
734,735,761
735,736,762
736,737,763
712,738,739
713,739,740
714,740,741
715,741,742
716,742,743
717,743,744
718,744,745
719,745,746
720,746,747
721,747,748
722,748,749
723,749,750
724,750,751
725,751,752
726,752,753
727,753,754
728,754,755
729,755,756
730,756,757
731,757,758
732,758,759
733,759,760
734,760,761
735,761,762
736,762,763
738,739,764
739,740,765
740,741,766
741,742,767
742,743,768
743,744,769
744,745,770
745,746,771
746,747,772
747,748,773
748,749,774
749,750,775
750,751,776
751,752,777
752,753,778
753,754,779
754,755,780
755,756,781
756,757,782
757,758,783
758,759,784
759,760,785
760,761,786
761,762,787
762,763,788
739,764,765
740,765,766
741,766,767
742,767,768
743,768,769
744,769,770
745,770,771
746,771,772
747,772,773
748,773,774
749,774,775
750,775,776
751,776,777
752,777,778
753,778,779
754,779,780
755,780,781
756,781,782
757,782,783
758,783,784
759,784,785
760,785,786
761,786,787
762,787,788
764,765,789
765,766,790
766,767,791
767,768,792
768,769,793
769,770,794
770,771,795
771,772,796
772,773,797
773,774,798
774,775,799
775,776,800
776,777,801
777,778,802
778,779,803
779,780,804
780,781,805
781,782,806
782,783,807
783,784,808
784,785,809
785,786,810
786,787,811
787,788,812
765,789,790
766,790,791
767,791,792
768,792,793
769,793,794
770,794,795
771,795,796
772,796,797
773,797,798
774,798,799
775,799,800
776,800,801
777,801,802
778,802,803
779,803,804
780,804,805
781,805,806
782,806,807
783,807,808
784,808,809
785,809,810
786,810,811
787,811,812
789,790,813
790,791,814
791,792,815
792,793,816
793,794,817
794,795,818
795,796,819
796,797,820
797,798,821
798,799,822
799,800,823
800,801,824
801,802,825
802,803,826
803,804,827
804,805,828
805,806,829
806,807,830
807,808,831
808,809,832
809,810,833
810,811,834
811,812,835
790,813,814
791,814,815
792,815,816
793,816,817
794,817,818
795,818,819
796,819,820
797,820,821
798,821,822
799,822,823
800,823,824
801,824,825
802,825,826
803,826,827
804,827,828
805,828,829
806,829,830
807,830,831
808,831,832
809,832,833
810,833,834
811,834,835
813,814,836
814,815,837
815,816,838
816,817,839
817,818,840
818,819,841
819,820,842
820,821,843
821,822,844
822,823,845
823,824,846
824,825,847
825,826,848
826,827,849
827,828,850
828,829,851
829,830,852
830,831,853
831,832,854
832,833,855
833,834,856
834,835,857
814,836,837
815,837,838
816,838,839
817,839,840
818,840,841
819,841,842
820,842,843
821,843,844
822,844,845
823,845,846
824,846,847
825,847,848
826,848,849
827,849,850
828,850,851
829,851,852
830,852,853
831,853,854
832,854,855
833,855,856
834,856,857
836,837,858
837,838,859
838,839,860
839,840,861
840,841,862
841,842,863
842,843,864
843,844,865
844,845,866
845,846,867
846,847,868
847,848,869
848,849,870
849,850,871
850,851,872
851,852,873
852,853,874
853,854,875
854,855,876
855,856,877
856,857,878
837,858,859
838,859,860
839,860,861
840,861,862
841,862,863
842,863,864
843,864,865
844,865,866
845,866,867
846,867,868
847,868,869
848,869,870
849,870,871
850,871,872
851,872,873
852,873,874
853,874,875
854,875,876
855,876,877
856,877,878
858,859,879
859,860,880
860,861,881
861,862,882
862,863,883
863,864,884
864,865,885
865,866,886
866,867,887
867,868,888
868,869,889
869,870,890
870,871,891
871,872,892
872,873,893
873,874,894
874,875,895
875,876,896
876,877,897
877,878,898
859,879,880
860,880,881
861,881,882
862,882,883
863,883,884
864,884,885
865,885,886
866,886,887
867,887,888
868,888,889
869,889,890
870,890,891
871,891,892
872,892,893
873,893,894
874,894,895
875,895,896
876,896,897
877,897,898
879,880,899
880,881,900
881,882,901
882,883,902
883,884,903
884,885,904
885,886,905
886,887,906
887,888,907
888,889,908
889,890,909
890,891,910
891,892,911
892,893,912
893,894,913
894,895,914
895,896,915
896,897,916
897,898,917
880,899,900
881,900,901
882,901,902
883,902,903
884,903,904
885,904,905
886,905,906
887,906,907
888,907,908
889,908,909
890,909,910
891,910,911
892,911,912
893,912,913
894,913,914
895,914,915
896,915,916
897,916,917
899,900,918
900,901,919
901,902,920
902,903,921
903,904,922
904,905,923
905,906,924
906,907,925
907,908,926
908,909,927
909,910,928
910,911,929
911,912,930
912,913,931
913,914,932
914,915,933
915,916,934
916,917,935
900,918,919
901,919,920
902,920,921
903,921,922
904,922,923
905,923,924
906,924,925
907,925,926
908,926,927
909,927,928
910,928,929
911,929,930
912,930,931
913,931,932
914,932,933
915,933,934
916,934,935
918,919,936
919,920,937
920,921,938
921,922,939
922,923,940
923,924,941
924,925,942
925,926,943
926,927,944
927,928,945
928,929,946
929,930,947
930,931,948
931,932,949
932,933,950
933,934,951
934,935,952
919,936,937
920,937,938
921,938,939
922,939,940
923,940,941
924,941,942
925,942,943
926,943,944
927,944,945
928,945,946
929,946,947
930,947,948
931,948,949
932,949,950
933,950,951
934,951,952
936,937,953
937,938,954
938,939,955
939,940,956
940,941,957
941,942,958
942,943,959
943,944,960
944,945,961
945,946,962
946,947,963
947,948,964
948,949,965
949,950,966
950,951,967
951,952,968
937,953,954
938,954,955
939,955,956
940,956,957
941,957,958
942,958,959
943,959,960
944,960,961
945,961,962
946,962,963
947,963,964
948,964,965
949,965,966
950,966,967
951,967,968
953,954,969
954,955,970
955,956,971
956,957,972
957,958,973
958,959,974
959,960,975
960,961,976
961,962,977
962,963,978
963,964,979
964,965,980
965,966,981
966,967,982
967,968,983
954,969,970
955,970,971
956,971,972
957,972,973
958,973,974
959,974,975
960,975,976
961,976,977
962,977,978
963,978,979
964,979,980
965,980,981
966,981,982
967,982,983
969,970,984
970,971,985
971,972,986
972,973,987
973,974,988
974,975,989
975,976,990
976,977,991
977,978,992
978,979,993
979,980,994
980,981,995
981,982,996
982,983,997
970,984,985
971,985,986
972,986,987
973,987,988
974,988,989
975,989,990
976,990,991
977,991,992
978,992,993
979,993,994
980,994,995
981,995,996
982,996,997
984,985,998
985,986,999
986,987,1000
987,988,1001
988,989,1002
989,990,1003
990,991,1004
991,992,1005
992,993,1006
993,994,1007
994,995,1008
995,996,1009
996,997,1010
985,998,999
986,999,1000
987,1000,1001
988,1001,1002
989,1002,1003
990,1003,1004
991,1004,1005
992,1005,1006
993,1006,1007
994,1007,1008
995,1008,1009
996,1009,1010
998,999,1011
999,1000,1012
1000,1001,1013
1001,1002,1014
1002,1003,1015
1003,1004,1016
1004,1005,1017
1005,1006,1018
1006,1007,1019
1007,1008,1020
1008,1009,1021
1009,1010,1022
999,1011,1012
1000,1012,1013
1001,1013,1014
1002,1014,1015
1003,1015,1016
1004,1016,1017
1005,1017,1018
1006,1018,1019
1007,1019,1020
1008,1020,1021
1009,1021,1022
1011,1012,1023
1012,1013,1024
1013,1014,1025
1014,1015,1026
1015,1016,1027
1016,1017,1028
1017,1018,1029
1018,1019,1030
1019,1020,1031
1020,1021,1032
1021,1022,1033
1012,1023,1024
1013,1024,1025
1014,1025,1026
1015,1026,1027
1016,1027,1028
1017,1028,1029
1018,1029,1030
1019,1030,1031
1020,1031,1032
1021,1032,1033
1023,1024,1034
1024,1025,1035
1025,1026,1036
1026,1027,1037
1027,1028,1038
1028,1029,1039
1029,1030,1040
1030,1031,1041
1031,1032,1042
1032,1033,1043
1024,1034,1035
1025,1035,1036
1026,1036,1037
1027,1037,1038
1028,1038,1039
1029,1039,1040
1030,1040,1041
1031,1041,1042
1032,1042,1043
1034,1035,1044
1035,1036,1045
1036,1037,1046
1037,1038,1047
1038,1039,1048
1039,1040,1049
1040,1041,1050
1041,1042,1051
1042,1043,1052
1035,1044,1045
1036,1045,1046
1037,1046,1047
1038,1047,1048
1039,1048,1049
1040,1049,1050
1041,1050,1051
1042,1051,1052
1044,1045,1053
1045,1046,1054
1046,1047,1055
1047,1048,1056
1048,1049,1057
1049,1050,1058
1050,1051,1059
1051,1052,1060
1045,1053,1054
1046,1054,1055
1047,1055,1056
1048,1056,1057
1049,1057,1058
1050,1058,1059
1051,1059,1060
1053,1054,1061
1054,1055,1062
1055,1056,1063
1056,1057,1064
1057,1058,1065
1058,1059,1066
1059,1060,1067
1054,1061,1062
1055,1062,1063
1056,1063,1064
1057,1064,1065
1058,1065,1066
1059,1066,1067
1061,1062,1068
1062,1063,1069
1063,1064,1070
1064,1065,1071
1065,1066,1072
1066,1067,1073
1062,1068,1069
1063,1069,1070
1064,1070,1071
1065,1071,1072
1066,1072,1073
1068,1069,1074
1069,1070,1075
1070,1071,1076
1071,1072,1077
1072,1073,1078
1069,1074,1075
1070,1075,1076
1071,1076,1077
1072,1077,1078
1074,1075,1079
1075,1076,1080
1076,1077,1081
1077,1078,1082
1075,1079,1080
1076,1080,1081
1077,1081,1082
1079,1080,1083
1080,1081,1084
1081,1082,1085
1080,1083,1084
1081,1084,1085
1083,1084,1086
1084,1085,1087
1084,1086,1087
1086,1087,1088


==> figures/data/solution-nodes-n32.csv <==
node,x1,x2,y,p
0,0.03125,0,0,0
1,0,0.03125,0,0
2,0,0,0,0
3,0.03125,0.03125,0.000441732991835123,1.9958834532312539e-05
4,0,0.0625,0,0
5,0.0625,0,0,0
6,0.03125,0.0625,0.00088393129638101697,4.0230600858037451e-05
7,0.0625,0.03125,0.00088300067095947515,3.9604737271212704e-05
8,0,0.09375,0,0
9,0.09375,0,0,0
10,0.03125,0.09375,0.0013268790254082929,6.0866432579302649e-05
11,0.0625,0.0625,0.0017671131682806516,8.0097136320534602e-05
12,0.09375,0.03125,0.0013231565237221256,5.8362978232003669e-05
13,0,0.125,0,0
14,0.125,0,0,0
15,0.03125,0.125,0.0017704960093748428,8.1383898013449927e-05
16,0.0625,0.09375,0.0026530887958773125,0.00012185123144572321
17,0.09375,0.0625,0.0026484319099048018,0.00011870197570716507
18,0.125,0.03125,0.0017611935140242261,7.5145199949636885e-05
19,0,0.15625,0,0
20,0.15625,0,0,0
21,0.03125,0.15625,0.0022141529213929659,0.0001006495221560423
22,0.0625,0.125,0.0035409520906981118,0.00016401963731845477
23,0.09375,0.09375,0.0039774108991221923,0.00018242171956460077
24,0.125,0.0625,0.0035260470484942364,0.00015392606871152123
25,0.15625,0.03125,0.0021955704838805411,8.8291752855022653e-05
26,0,0.1875,0,0
27,0.1875,0,0,0
28,0.03125,0.1875,0.0026564886715008222,0.00011742958742619055
29,0.0625,0.15625,0.0044296270046961968,0.0002037846031845287
30,0.09375,0.125,0.0053105965528440942,0.00024905881663011729
31,0.125,0.09375,0.0052975263378625612,0.00024007485447539751
32,0.15625,0.0625,0.0043970364321853561,0.00018178224471388537
33,0.1875,0.03125,0.0026240519893125825,9.6239566756568337e-05
34,0,0.21875,0,0
35,0.21875,0,0,0
36,0.03125,0.21875,0.0030952400864608749,0.00013117062419569229
37,0.0625,0.1875,0.0053165616781494472,0.00023789820335302762
38,0.09375,0.15625,0.0066468413285442618,0.00031257104991059013
39,0.125,0.125,0.0070771818930118113,0.00033722285972682356
40,0.15625,0.09375,0.0066094655108220046,0.00028672876989864444
41,0.1875,0.0625,0.0052570626855446409,0.00019818238739035323
42,0.21875,0.03125,0.0030435747878251483,9.8484126780897427e-05
43,0,0.25,0,0
44,0.25,0,0,0
45,0.03125,0.25,0.0035271013127347517,0.00014189466443243184
46,0.0625,0.21875,0.0061973703616079257,0.00026535824492414671
47,0.09375,0.1875,0.0079827606747928451,0.0003650203778772446
48,0.125,0.15625,0.0088643810818439094,0.00043242040195046985
49,0.15625,0.125,0.0088362235994966665,0.00041235750616980602
50,0.1875,0.09375,0.0079070756737434338,0.00031270047423548894
51,0.21875,0.0625,0.0061000866469371907,0.00020200726385547025
52,0.25,0.03125,0.0034501605150508196,9.5689676511551136e-05
53,0,0.28125,0,0
54,0.28125,0,0,0
55,0.03125,0.28125,0.0039476378704075216,0.00014992510090359873
56,0.0625,0.25,0.0070655272940706101,0.00028648293263043638
57,0.09375,0.21875,0.0093121523877507679,0.00040588121951743052
58,0.125,0.1875,0.010655487304726898,0.00050373103872793003
59,0.15625,0.15625,0.011078013801092634,0.00053183485891936393
60,0.1875,0.125,0.010580233193060179,0.00044931409059601851
61,0.21875,0.09375,0.0091815413055469121,0.00031657664905693949
62,0.25,0.0625,0.0069181678088320597,0.00019478589219369078
63,0.28125,0.03125,0.0038388994635460707,8.9488687071616324e-05
64,0,0.3125,0,0
65,0.3125,0,0,0
66,0.03125,0.3125,0.0043512851027984077,0.00015568974983611291
67,0.0625,0.28125,0.0079121650660969253,0.00030211598934585019
68,0.09375,0.25,0.01062547243584284,0.00043656283181931675
69,0.125,0.21875,0.012443006078759464,0.00055658342344901417
70,0.15625,0.1875,0.013331801383511345,0.00061752673961343286
71,0.1875,0.15625,0.013279649139518519,0.00057812201601249095
72,0.21875,0.125,0.012297984359482034,0.00045067349051863907
73,0.25,0.09375,0.010421018542024986,0.00030092536761815983
74,0.28125,0.0625,0.0077014055313152415,0.00018052126078958196
75,0.3125,0.03125,0.0042040318078182216,8.1743810985332213e-05
76,0,0.34375,0,0
77,0.34375,0,0,0
78,0.03125,0.34375,0.0047314589050556025,0.00015961631363691829
79,0.0625,0.3125,0.0087260436357305092,0.00031321758480393463
80,0.09375,0.28125,0.011909451464179061,0.00045883833904543099
81,0.125,0.25,0.014214758597370918,0.00059504883608396924
82,0.15625,0.21875,0.015589626025189251,0.00067924792243189878
83,0.1875,0.1875,0.016004078403036512,0.00067057965115557719
84,0.21875,0.15625,0.015456271160884615,0.00057599597681798494
85,0.25,0.125,0.013973891778436356,0.00041831920327488662
86,0.28125,0.09375,0.011610473275284619,0.00027401972594712231
87,0.3125,0.0625,0.0084380815775982193,0.00016379073794589843
88,0.34375,0.03125,0.0045391461901285943,7.3695818923814101e-05
89,0,0.375,0,0
90,0.375,0,0,0
91,0.03125,0.375,0.0050807940778598648,0.00016208666454822069
92,0.0625,0.34375,0.0094937564395641376,0.00032068884016333958
93,0.09375,0.3125,0.013146967934462564,0.0004743757598704358
94,0.125,0.28125,0.015953200420313913,0.00062229877514612109
95,0.15625,0.25,0.017837355454567445,0.00072326832828677353
96,0.1875,0.21875,0.018746341183918675,0.00073710303376674626
97,0.21875,0.1875,0.018658521905197338,0.00066746123915675934
98,0.25,0.15625,0.017588929239340398,0.00052508887071412368
99,0.28125,0.125,0.015587634972897954,0.00036878533355828977
100,0.3125,0.09375,0.012731834054900292,0.00024584694182245778
101,0.34375,0.0625,0.0091150549163591197,0.0001470509381862218
102,0.375,0.03125,0.004837498036337034,6.5988526523702424e-05
103,0,0.40625,0,0
104,0.40625,0,0,0
105,0.03125,0.40625,0.0053915014117123143,0.00016342111672406053
106,0.0625,0.375,0.010200215994671543,0.00032530922783190387
107,0.09375,0.34375,0.014317307222798899,0.00048461223438060156
108,0.125,0.3125,0.017635069415141785,0.00064083488125177594
109,0.15625,0.28125,0.020053522204563908,0.00075391928386202647
110,0.1875,0.25,0.021491514991145651,0.00078454095372410796
111,0.21875,0.21875,0.021900145316303118,0.00073461321136859879
112,0.25,0.1875,0.021273592740564892,0.00060914118316014146
113,0.28125,0.15625,0.019651961277475632,0.00045657565956471326
114,0.3125,0.125,0.017114213560395219,0.00032622674544643694
115,0.34375,0.09375,0.013764567806323107,0.00021935055795037329
116,0.375,0.0625,0.0097184240913865596,0.00013136663792480134
117,0.40625,0.03125,0.0050924218638329823,5.8891649246194271e-05
118,0,0.4375,0,0
119,0.4375,0,0,0
120,0.03125,0.4375,0.0056558042896451451,0.00016387565086667695
121,0.0625,0.40625,0.010829407279344248,0.00032772215148134441
122,0.09375,0.375,0.015396906181917922,0.00049073925513471079
123,0.125,0.34375,0.019231598335250968,0.00065264508235392011
124,0.15625,0.3125,0.022208510970539715,0.0007743681856963847
125,0.1875,0.28125,0.024215021972834535,0.00081758932405742767
126,0.21875,0.25,0.025167341353261794,0.00078345091666246521
127,0.25,0.21875,0.025028376822834444,0.00067408402314874077
128,0.28125,0.1875,0.023818542994887289,0.00053133099825980077
129,0.3125,0.15625,0.021612737902776877,0.00040109743572663885
130,0.34375,0.125,0.018524647311005747,0.0002891772706783614
131,0.375,0.09375,0.014686734943027272,0.0001953270811144522
132,0.40625,0.0625,0.010234408469822813,0.0001171000058748289
133,0.4375,0.03125,0.0052977809491720823,5.2478064586245743e-05
134,0,0.46875,0,0
135,0.46875,0,0,0
136,0.03125,0.46875,0.0058663921871723998,0.0001636435090916135
137,0.0625,0.4375,0.011365323559695866,0.00032843797765103375
138,0.09375,0.40625,0.016360588151297272,0.00049372028371837953
139,0.125,0.375,0.020709513358903975,0.00065931527460795817
140,0.15625,0.34375,0.02426450334415927,0.00078702725726677292
141,0.1875,0.3125,0.026880948918293911,0.00083964409791257102
142,0.21875,0.28125,0.028434101777334523,0.0008181584027925423
143,0.25,0.25,0.028843603328263641,0.00072332352164289283
144,0.28125,0.21875,0.028096165906206012,0.00059241013078307103
145,0.3125,0.1875,0.026252452055302612,0.00046719701953127734
146,0.34375,0.15625,0.02343232471793405,0.00035439031836412787
147,0.375,0.125,0.019787483159370609,0.00025674146095250756
148,0.40625,0.09375,0.015476464715028816,0.00017384966763012659
149,0.4375,0.0625,0.010650323209042896,0.00010429206869819343
150,0.46875,0.03125,0.0054483787238124521,4.6728540400595275e-05
151,0,0.5,0,0
152,0.5,0,0,0
153,0.03125,0.5,0.0060168253697179585,0.00016285730076505162
154,0.0625,0.46875,0.0117929390893265,0.00032784108473472542
155,0.09375,0.4375,0.017183143580467575,0.00049431302352138809
156,0.125,0.40625,0.022032895563459342,0.00066210670473607481
157,0.15625,0.375,0.026176653354987717,0.00079378193313788935
158,0.1875,0.34375,0.029441250715858697,0.0008532770029862207
159,0.21875,0.3125,0.031659012013942549,0.00084185002460560022
160,0.25,0.28125,0.032695031769298957,0.00075976170277989251
161,0.28125,0.25,0.032483663367659232,0.00064092208244169273
162,0.3125,0.21875,0.031054080439443084,0.00052330341928205008
163,0.34375,0.1875,0.028524446884103192,0.00041305622485661984
164,0.375,0.15625,0.025067466773850383,0.00031423034219489132
165,0.40625,0.125,0.020871083609599023,0.0002282311498223253
166,0.4375,0.09375,0.016113631837666152,0.00015474043370889998
167,0.46875,0.0625,0.010955471579510533,9.2849770622799126e-05
168,0.5,0.03125,0.0055402623665671939,4.1586326393336246e-05
169,0,0.53125,0,0
170,0.53125,0,0,0
171,0.03125,0.53125,0.0061018441820057815,0.00016159007168910886
172,0.0625,0.5,0.012099065109693653,0.00032619562227948412
173,0.09375,0.46875,0.01784097550074408,0.00049308722991677043
174,0.125,0.4375,0.023165687110133081,0.00066200660279936872
175,0.15625,0.40625,0.02789579363350312,0.0007961213711904498
176,0.1875,0.375,0.031836803083384546,0.00086049917126935094
177,0.21875,0.34375,0.034782747517596899,0.00085694726516151497
178,0.25,0.3125,0.036538249842544564,0.00078581491610269763
179,0.28125,0.28125,0.036964172129052952,0.00067845481560785262
180,0.3125,0.25,0.036030712107114317,0.0005694998617329542
181,0.34375,0.21875,0.033836991689149401,0.00046410666508089774
182,0.375,0.1875,0.030576019074026715,0.0003665308964501763
183,0.40625,0.15625,0.026474040144070152,0.00027925869301275363
184,0.4375,0.125,0.02174634641992652,0.00020307477769391345
185,0.46875,0.09375,0.016581393006666376,0.00013774522081336644
186,0.5,0.0625,0.011141791378520408,8.2633252579041348e-05
187,0.53125,0.03125,0.0055708793639359161,3.6983512593708353e-05
188,0,0.5625,0,0
189,0.5625,0,0,0
190,0.03125,0.5625,0.0061175655934200129,0.00015985480260093476
191,0.0625,0.53125,0.012272985764885159,0.00032364818339044904
192,0.09375,0.5,0.018313510214844994,0.00049043592022771033
193,0.125,0.46875,0.024074309118337255,0.00065975889118325803
194,0.15625,0.4375,0.029372400178268237,0.00079521195659098707
195,0.1875,0.40625,0.034001225437297229,0.00086290640938282938
196,0.21875,0.375,0.03772808282539436,0.00086538473898330323
197,0.25,0.34375,0.040302644515191673,0.0008034916925167315
198,0.28125,0.3125,0.04149631107174493,0.00070662591794618326
199,0.3125,0.28125,0.041181682307508696,0.00060650955926364232
200,0.34375,0.25,0.039403422313846262,0.00050726438594443158
201,0.375,0.21875,0.036366017119205056,0.00041280263024048944
202,0.40625,0.1875,0.032346145518948224,0.00032603438850870465
203,0.4375,0.15625,0.027611464673882983,0.00024853889152509325
204,0.46875,0.125,0.022389205558557921,0.00018078863571933528
205,0.5,0.09375,0.016867263050930899,0.00012260204320243141
206,0.53125,0.0625,0.01120416851707301,7.3494870097598624e-05
207,0.5625,0.03125,0.0055390865721034596,3.2852853883898535e-05
208,0,0.59375,0,0
209,0.59375,0,0,0
210,0.03125,0.59375,0.0060615750976179437,0.0001576022266012714
211,0.0625,0.5625,0.01230684309405633,0.00032022691211335875
212,0.09375,0.53125,0.018584190673784876,0.00048658012747984436
213,0.125,0.5,0.024729809575157368,0.00065588070123474233
214,0.15625,0.46875,0.030560764287314596,0.00079193666881626737
215,0.1875,0.4375,0.03586735568212223,0.00086175645311664412
216,0.21875,0.40625,0.04040494935017884,0.00086872331133773875
217,0.25,0.375,0.043887831350416781,0.00081446301498479669
218,0.28125,0.34375,0.046001749350208253,0.00072692645374020429
219,0.3125,0.3125,0.046481072965173939,0.00063530748633397818
220,0.34375,0.28125,0.045250772028693563,0.00054277607337978415
221,0.375,0.25,0.042495213430427781,0.00045267494358409039
222,0.40625,0.21875,0.038555844283216338,0.00036789801584679341
223,0.4375,0.1875,0.033778678574479686,0.00029044994872509525
224,0.46875,0.15625,0.028446793557055573,0.00022137214666861072
225,0.5,0.125,0.022782289250583215,0.00016096239770145047
226,0.53125,0.09375,0.016963578567953594,0.00010906730171586734
227,0.5625,0.0625,0.011140424757882119,6.5295413501777446e-05
228,0.59375,0.03125,0.0054450421665958029,2.9132489440108344e-05
229,0,0.625,0,0
230,0.625,0,0,0
231,0.03125,0.625,0.0059329364235177684,0.00015471712608245038
232,0.0625,0.59375,0.012195798373533994,0.00031583697772170048
233,0.09375,0.5625,0.018641022644386152,0.00048156768474035081
234,0.125,0.53125,0.025109244071023201,0.00065066872156086734
235,0.15625,0.5,0.031422174896424161,0.00078691416653938894
236,0.1875,0.46875,0.037374172956228857,0.00085800723452975688
237,0.21875,0.4375,0.0427216241566944,0.00086820809530111659
238,0.25,0.40625,0.047168864981328981,0.00082010987737823492
239,0.28125,0.375,0.05035173307975193,0.00074067013590589658
240,0.3125,0.34375,0.051856308734144485,0.00065691806859200592
241,0.34375,0.3125,0.051389989747297644,0.00057117639953408112
242,0.375,0.28125,0.049027993746121643,0.00048615394877698159
243,0.40625,0.25,0.045183420542538148,0.00040447880937445889
244,0.4375,0.21875,0.04032779395217391,0.00032827623526352054
245,0.46875,0.1875,0.034829310152913621,0.00025895027960306247
246,0.5,0.15625,0.028957193842867764,0.00019721077982695186
247,0.53125,0.125,0.022915494549976274,0.00014324813205708338
248,0.5625,0.09375,0.016867388153834192,9.6924161506355973e-05
249,0.59375,0.0625,0.010951055788517822,5.7909768519256674e-05
250,0.625,0.03125,0.0052900263057619312,2.5767335357278161e-05
251,0,0.65625,0,0
252,0.65625,0,0,0
253,0.03125,0.65625,0.0057321447488202313,0.00015101371633232513
254,0.0625,0.625,0.011938025847632899,0.00031025256139620498
255,0.09375,0.59375,0.018476749454828807,0.00047526621077596673
256,0.125,0.5625,0.025196307354874607,0.0006441974885922334
257,0.15625,0.53125,0.031926668680276125,0.0007805054714638928
258,0.1875,0.5,0.038471457042948728,0.00085233391953128189
259,0.21875,0.46875,0.044597114812529703,0.00086479466428304274
260,0.25,0.4375,0.050017076781946411,0.00082154877924963776
261,0.28125,0.40625,0.054365602442773678,0.00074897797348154349
262,0.3125,0.375,0.057151749175608987,0.00067231310141704199
263,0.34375,0.34375,0.057790663445586747,0.00059312523287679934
264,0.375,0.3125,0.056037450549736328,0.00051349680554576291
265,0.40625,0.28125,0.052328538975628912,0.00043566797259828895
266,0.4375,0.25,0.047354085480879576,0.00036167430546866293
267,0.46875,0.21875,0.041622567470120039,0.00029308267101353067
268,0.5,0.1875,0.035469201009999181,0.00023089635200501332
269,0.53125,0.15625,0.029130491553833088,0.00017561222293273294
270,0.5625,0.125,0.022785618827535204,0.00012735060587828269
271,0.59375,0.09375,0.016579930461965847,8.5983324929496415e-05
272,0.625,0.0625,0.010638825767627513,5.1227846205644472e-05
273,0.65625,0.03125,0.0050762372888244088,2.2709005783359837e-05
274,0,0.6875,0,0
275,0.6875,0,0,0
276,0.03125,0.6875,0.0054610448274611291,0.00014623171874479177
277,0.0625,0.65625,0.011534597744302029,0.00030310602050205842
278,0.09375,0.625,0.018088770849177808,0.00046735012127861069
279,0.125,0.59375,0.024981405952217275,0.00063631005936320506
280,0.15625,0.5625,0.032053556751872006,0.0007728117237719227
281,0.1875,0.53125,0.039121699001785401,0.00084513430940010405
282,0.21875,0.5,0.04596778131735637,0.00085915939098939902
283,0.25,0.46875,0.052324880819838757,0.00081964212657477658
284,0.28125,0.4375,0.057852937169923277,0.00075277252117994335
285,0.3125,0.40625,0.062088874540090509,0.00068235935946209909
286,0.34375,0.375,0.064310080348449025,0.00060930484170816635
287,0.375,0.34375,0.063606274952455841,0.00053510162167294366
288,0.40625,0.3125,0.060125543753070186,0.00046155525219904528
289,0.4375,0.28125,0.054977197860785657,0.00039048388004266993
290,0.46875,0.25,0.048927929568020598,0.0003234582971940022
291,0.5,0.21875,0.042405236207372035,0.00026164587199353746
292,0.53125,0.1875,0.035685063836843313,0.00020577847659650143
293,0.5625,0.15625,0.028964213985644992,0.00015621150325039509
294,0.59375,0.125,0.022395378620685354,0.00011301862669929628
295,0.625,0.09375,0.016105899284826024,7.6080742993076762e-05
296,0.65625,0.0625,0.010208321691404279,4.5153537952966298e-05
297,0.6875,0.03125,0.0048066011581314261,1.9915149823194881e-05
298,0,0.71875,0,0
299,0.71875,0,0,0
300,0.03125,0.71875,0.005122727757420494,0.00014003684498225345
301,0.0625,0.6875,0.010989306803603794,0.00029387631366458843
302,0.09375,0.65625,0.01747891357715119,0.00045728149061511502
303,0.125,0.625,0.024461394517098348,0.00062660022232715609
304,0.15625,0.59375,0.031791172482067587,0.00076366344124790576
305,0.1875,0.5625,0.039300078490270028,0.00083652621908254234
306,0.21875,0.53125,0.046788591793646646,0.00085170209042041147
307,0.25,0.5,0.054013961620299984,0.00081500125764239417
308,0.28125,0.46875,0.060671370064578692,0.0007527735331343305
309,0.3125,0.4375,0.066357699390394348,0.00068778979885426167
310,0.34375,0.40625,0.07048044715158501,0.00062035656409554932
311,0.375,0.375,0.071817461621015349,0.00055142446844327496
312,0.40625,0.34375,0.068779524193484917,0.00048235997982593731
313,0.4375,0.3125,0.063356661293430594,0.00041469625082619173
314,0.46875,0.28125,0.056869505693203537,0.00034989699127753611
315,0.5,0.25,0.049865559627879245,0.00028917922101627915
316,0.53125,0.21875,0.042663616721489682,0.00023342524393932663
317,0.5625,0.1875,0.03547694606205129,0.00018318008750893279
318,0.59375,0.15625,0.028463799499160388,0.00013870309668163197
319,0.625,0.125,0.021752165694079985,0.00010003747930777403
320,0.65625,0.09375,0.015452675215630745,6.7074321529392102e-05
321,0.6875,0.0625,0.0096655484935344472,3.9602978293468788e-05
322,0.71875,0.03125,0.0044846188501668494,1.7348615215950894e-05
323,0,0.75,0,0
324,0.75,0,0,0
325,0.03125,0.75,0.004721412198130724,0.00013203354193346684
326,0.0625,0.71875,0.010308454004090122,0.00028188211925075528
327,0.09375,0.6875,0.016653130638561896,0.00044428539616074819
328,0.125,0.65625,0.023639155076563032,0.00061438442451904269
329,0.15625,0.625,0.031136246190435563,0.00075259960142788922
330,0.1875,0.59375,0.038993481033745926,0.00082633677478309792
331,0.21875,0.5625,0.047031577173676814,0.00084254314171313153
332,0.25,0.53125,0.055033309681767652,0.00080798583908154047
333,0.28125,0.5,0.062729874662236923,0.00074949350019524194
334,0.3125,0.46875,0.069777787606315783,0.00068918598458736046
335,0.34375,0.4375,0.075711198245247829,0.00062684133018764399
336,0.375,0.40625,0.079811635472552697,0.00056292072502428753
337,0.40625,0.375,0.078666901349256552,0.00049837068536770133
338,0.4375,0.34375,0.072719376719157111,0.00043441236006405899
339,0.46875,0.3125,0.065604526840709415,0.00037233351099899277
340,0.5,0.28125,0.057968368503298479,0.00031331227687447945
341,0.53125,0.25,0.050160704232825863,0.00025830043800309749
342,0.5625,0.21875,0.04240346260891753,0.00020797618916417013
343,0.59375,0.1875,0.034855043816799325,0.00016275418102466456
344,0.625,0.15625,0.027640561573511885,0.00012282807575217193
345,0.65625,0.125,0.020866823297296673,8.8222471786551161e-05
346,0.6875,0.09375,0.014629656588996006,5.8840533384974168e-05
347,0.71875,0.0625,0.0090176145356060753,3.4502692012739798e-05
348,0.75,0.03125,0.004114259706929896,1.4976619027868887e-05
349,0,0.78125,0,0
350,0.78125,0,0,0
351,0.03125,0.78125,0.0042623098171042494,0.00012180497690951628
352,0.0625,0.75,0.0095006112179981551,0.00026629234584209769
353,0.09375,0.71875,0.015621170237338052,0.00042732297251408142
354,0.125,0.6875,0.022523131936154552,0.00059866080784920777
355,0.15625,0.65625,0.030093180275848352,0.00073883299913711368
356,0.1875,0.625,0.038199237486728446,0.00081408129199145535
357,0.21875,0.59375,0.046683435675917741,0.00083151418666250316
358,0.25,0.5625,0.055354202734872543,0.00079870013599080603
359,0.28125,0.53125,0.063976482578251212,0.00074323292079063615
360,0.3125,0.5,0.072257684385817839,0.00068696628921360696
361,0.34375,0.46875,0.079824396584472254,0.00062921431714724261
362,0.375,0.4375,0.086182249854539733,0.00057000464065352235
363,0.40625,0.40625,0.08814771621190147,0.00050989722690480055
364,0.4375,0.375,0.083404471570113603,0.00044980106629678935
365,0.46875,0.34375,0.075336849819599358,0.00039079214330731745
366,0.5,0.3125,0.066855090556604213,0.00033394865858492583
367,0.53125,0.28125,0.058283318135506933,0.0002802242366191767
368,0.5625,0.25,0.049830322446427579,0.00023037305043760735
369,0.59375,0.21875,0.041642965205701564,0.00018492637477081366
370,0.625,0.1875,0.033836464500284054,0.00014420716513727976
371,0.65625,0.15625,0.026509816600523123,0.00010836456188200199
372,0.6875,0.125,0.019752635678952839,7.7413524427036518e-05
373,0.71875,0.09375,0.013647766967865998,5.1271309289999276e-05
374,0.75,0.0625,0.0082725238308570086,2.9787865251540228e-05
375,0.78125,0.03125,0.0036998961466957253,1.2769995643984424e-05
376,0,0.8125,0,0
377,0.8125,0,0,0
378,0.03125,0.8125,0.0037514720548328362,0.00010900483347038314
379,0.0625,0.78125,0.0085763550154534414,0.00024618153223421514
380,0.09375,0.75,0.014396223654318332,0.00040507218994995342
381,0.125,0.71875,0.021126872652381865,0.00057805218469486879
382,0.15625,0.6875,0.028673369377111735,0.00072119588091522607
383,0.1875,0.65625,0.036923950459283636,0.00079892733156303013
384,0.21875,0.625,0.045743272263448868,0.00081813992624152961
385,0.25,0.59375,0.054965412232799153,0.00078698512957800905
386,0.28125,0.5625,0.064386511851246372,0.00073407492496517805
387,0.3125,0.53125,0.073756234117753908,0.00068137741892058392
388,0.34375,0.5,0.082766841156964727,0.00062780825315124139
389,0.375,0.46875,0.091041759329360691,0.0005730217006627244
390,0.40625,0.4375,0.095505866649352525,0.00051723480673943024
391,0.4375,0.40625,0.093626984059512391,0.00046106269048777707
392,0.46875,0.375,0.086328662646283208,0.00040535852926761729
393,0.5,0.34375,0.076694833072247698,0.00035106417289860055
394,0.53125,0.3125,0.067152633810161233,0.00029908467356763057
395,0.5625,0.28125,0.057851565995742163,0.00025019955803149937
396,0.59375,0.25,0.048905556948224752,0.00020501601655166247
397,0.625,0.21875,0.040407797448864649,0.00016395911234275755
398,0.65625,0.1875,0.03244245516196035,0.00012728729142952495
399,0.6875,0.15625,0.02508942636932358,9.5120408559759928e-05
400,0.71875,0.125,0.018424636460195092,6.7470683976860788e-05
401,0.75,0.09375,0.012519160286666818,4.4271327785422337e-05
402,0.78125,0.0625,0.0074390607942252437,2.5400822180129877e-05
403,0.8125,0.03125,0.0032462640856277618,1.0702541367938932e-05
404,0,0.84375,0,0
405,0.84375,0,0,0
406,0.03125,0.84375,0.0031956169653375144,9.3529066665104838e-05
407,0.0625,0.8125,0.0075479614368895815,0.00022068529030691146
408,0.09375,0.78125,0.012994537589821786,0.00037594351587833506
409,0.125,0.75,0.019468575572115336,0.00055072992556529955
410,0.15625,0.71875,0.026894612863919847,0.00069805561666861672
411,0.1875,0.6875,0.035182552432524779,0.00077963648581998851
412,0.21875,0.65625,0.044220831642033248,0.00080160712891239776
413,0.25,0.625,0.053869584249115907,0.0007724047931457409
414,0.28125,0.59375,0.063954426271290291,0.0007218785996264118
415,0.3125,0.5625,0.074260935820571417,0.00067248804345285823
416,0.34375,0.53125,0.084529833686375122,0.00062282242222523447
417,0.375,0.5,0.094455449971193678,0.00057222998401888141
418,0.40625,0.46875,0.10102642253603361,0.00052063786083124831
419,0.4375,0.4375,0.101616374828348,0.0004683994985681433
420,0.46875,0.40625,0.096836300527185573,0.00041615297018136936
421,0.5,0.375,0.087683536962112896,0.00036468793728499093
422,0.53125,0.34375,0.076903854950674297,0.00031482795241716797
423,0.5625,0.3125,0.06656827159785951,0.00026733784664925166
424,0.59375,0.28125,0.056724351803174651,0.00022286309841996164
425,0.625,0.25,0.047424588337595219,0.00018190154257826717
426,0.65625,0.21875,0.038727171751877752,0.00014480136688466963
427,0.6875,0.1875,0.03069636779515646,0.00011177607181414843
428,0.71875,0.15625,0.023398885402661905,8.2927476115852772e-05
429,0.75,0.125,0.016899257791299617,5.8270426074554574e-05
430,0.78125,0.09375,0.011257092556644652,3.7755710525595256e-05
431,0.8125,0.0625,0.0065267306427035906,2.1289717299399601e-05
432,0.84375,0.03125,0.0027584295531117319,8.7504525283716976e-06
433,0,0.875,0,0
434,0.875,0,0,0
435,0.03125,0.875,0.0026019411875110748,7.575854216405401e-05
436,0.0625,0.84375,0.0064290546190061493,0.00018935289102598219
437,0.09375,0.8125,0.011434964058265901,0.00033820190449706546
438,0.125,0.78125,0.017570607631249471,0.00051431843683210634
439,0.15625,0.75,0.024780598350511999,0.00066718177995033043
440,0.1875,0.71875,0.032997611075674407,0.00075447078327580655
441,0.21875,0.6875,0.042135278818029691,0.00078071472168207278
442,0.25,0.65625,0.052080825027370749,0.00075422437251565868
443,0.28125,0.625,0.062688827472844766,0.00070627039327795247
444,0.3125,0.59375,0.07377695352827085,0.00066018395068450785
445,0.34375,0.5625,0.085124043785014564,0.00061431587924116299
446,0.375,0.53125,0.096472215685767318,0.00056778813758794956
447,0.40625,0.5,0.10486119898974509,0.00052030184467360778
448,0.4375,0.46875,0.10761321228027027,0.00047199309124922479
449,0.46875,0.4375,0.1051452313318634,0.00042330740579613562
450,0.5,0.40625,0.098179482244778335,0.00037488325517394405
451,0.53125,0.375,0.087681701252529082,0.00032744579179980107
452,0.5625,0.34375,0.076086251667759203,0.0002817171714026396
453,0.59375,0.3125,0.065182634917775401,0.00023834998359523722
454,0.625,0.28125,0.054957649350956289,0.0001978868355014476
455,0.65625,0.25,0.045427349602335194,0.00016074420591720101
456,0.6875,0.21875,0.036631084794350829,0.00012721485784919501
457,0.71875,0.1875,0.028622504854991081,9.7481729418113838e-05
458,0.75,0.15625,0.021458973926137867,7.1637082508676546e-05
459,0.78125,0.125,0.015194260492198689,4.9702610027258626e-05
460,0.8125,0.09375,0.0098758886534878517,3.1648082109570193e-05
461,0.84375,0.0625,0.0055457090374735046,1.7407423539959409e-05
462,0.875,0.03125,0.0022417450893456605,6.8918452055884509e-06
463,0,0.90625,0,0
464,0.90625,0,0,0
465,0.03125,0.90625,0.0019779316117910254,5.6695008799046424e-05
466,0.0625,0.875,0.0052342161729157597,0.00015281009319206479
467,0.09375,0.84375,0.0097384239008817437,0.0002903871139398476
468,0.125,0.8125,0.015458933305470499,0.00046579169786316771
469,0.15625,0.78125,0.022360384057590544,0.00062552772909426366
470,0.1875,0.75,0.030398820908422854,0.00072103935321044422
471,0.21875,0.71875,0.03951445809783051,0.00075379458006736384
472,0.25,0.6875,0.049623273099730254,0.00073137792046722443
473,0.28125,0.65625,0.060609611118603524,0.00068663338111609731
474,0.3125,0.625,0.072321688252369329,0.00064416479922355953
475,0.34375,0.59375,0.084570763768852322,0.00060220436043520182
476,0.375,0.5625,0.097134641864259366,0.00055974869085135745
477,0.40625,0.53125,0.1071058243287204,0.00051635145325632317
478,0.4375,0.5,0.11177691884791054,0.0004719880805879738
479,0.46875,0.46875,0.11142423437448511,0.00042694692500952881
480,0.5,0.4375,0.10656987042925359,0.00038173022942549785
481,0.53125,0.40625,0.097966181147569539,0.00033696188380391725
482,0.5625,0.375,0.086510894176141467,0.00029330539369312855
483,0.59375,0.34375,0.074361985946361536,0.0002513974928510101
484,0.625,0.3125,0.063075930323705912,0.00021180149646072549
485,0.65625,0.28125,0.052605726939349388,0.00017498120454683614
486,0.6875,0.25,0.042951911380518418,0.00014129270965903103
487,0.71875,0.21875,0.034148888249850698,0.00011098928303893095
488,0.75,0.1875,0.026245877972295262,8.4234086703523166e-05
489,0.78125,0.15625,0.019291874538294687,6.1116341140775651e-05
490,0.8125,0.125,0.013328817082555804,4.1667962368109017e-05
491,0.84375,0.09375,0.0083909143320473646,2.5878938245176873e-05
492,0.875,0.0625,0.004506761622031335,1.3710586086889455e-05
493,0.90625,0.03125,0.001701789182239575,5.1063422070926485e-06
494,0,0.9375,0,0
495,0.9375,0,0,0
496,0.03125,0.9375,0.0013311999752413529,3.7467856072654692e-05
497,0.0625,0.90625,0.0039785852844116754,0.00011355363695947699
498,0.09375,0.875,0.007927283600734138,0.00023257530261874598
499,0.125,0.84375,0.013162393325520789,0.00040141835761759668
500,0.15625,0.8125,0.019667768206846077,0.00056884490994236093
501,0.1875,0.78125,0.027422562041755146,0.00067603838037407805
502,0.21875,0.75,0.036394512165750223,0.00071858423057291013
503,0.25,0.71875,0.046530430331867781,0.00070242149774212025
504,0.28125,0.6875,0.057746558221652762,0.0006620951966913078
505,0.3125,0.65625,0.069922233752545818,0.0006239435619794704
506,0.34375,0.625,0.082898738255815882,0.00058626129095230763
507,0.375,0.59375,0.096483319506308035,0.00054805632086282871
508,0.40625,0.5625,0.1078301569429768,0.00050883442571348747
509,0.4375,0.53125,0.11421827935933332,0.000468481405050245
510,0.46875,0.5,0.11580646160432725,0.00042717598137881422
511,0.5,0.46875,0.11296281919002987,0.0003853112216139383
512,0.53125,0.4375,0.10626362818776507,0.00034341903511797333
513,0.5625,0.40625,0.096448063068242093,0.00030209945312395189
514,0.59375,0.375,0.084336977054370599,0.00026195915844612246
515,0.625,0.34375,0.071842080145540929,0.00022356365796004108
516,0.65625,0.3125,0.060321356880551034,0.00018740550878617611
517,0.6875,0.28125,0.049716551923555022,0.00015388826798251988
518,0.71875,0.25,0.040032659201832625,0.00012332350688720823
519,0.75,0.21875,0.031309304148228245,9.5937038001206714e-05
520,0.78125,0.1875,0.023592728959823849,7.1880496886095552e-05
521,0.8125,0.15625,0.01692153477501835,5.1245175141071867e-05
522,0.84375,0.125,0.011323584409518328,3.4075982194535388e-05
523,0.875,0.09375,0.0068184752277097686,2.0384265136642503e-05
524,0.90625,0.0625,0.0034211171335964061,1.0158810465367452e-05
525,0.9375,0.03125,0.001144294506016234,3.3747131574146885e-06
526,0,0.96875,0,0
527,0.96875,0,0,0
528,0.03125,0.96875,0.00066936536705967475,1.8582066407506924e-05
529,0.0625,0.9375,0.0026775029221147114,7.4594349084065431e-05
530,0.09375,0.90625,0.0060246904308252072,0.00017011509676273127
531,0.125,0.875,0.010711803898313846,0.00031698890658034029
532,0.15625,0.84375,0.016740412197417252,0.00049091885734929477
533,0.1875,0.8125,0.024111343266906445,0.00061479358832694975
534,0.21875,0.78125,0.032819699934101061,0.00067201549904093258
535,0.25,0.75,0.042845069722646546,0.00066546747972152584
536,0.28125,0.71875,0.054138920407263771,0.0006315178883710891
537,0.3125,0.6875,0.066614428261013478,0.00059885159681082013
538,0.34375,0.65625,0.080143207378196926,0.00056612447076740443
539,0.375,0.625,0.094559293623844951,0.00053255153338306464
540,0.40625,0.59375,0.10709176700839416,0.00049772069878168985
541,0.4375,0.5625,0.11502053573165802,0.00046151685996457723
542,0.46875,0.53125,0.11839585823125366,0.00042406922639210364
543,0.5,0.5,0.11745780143901165,0.00038569969352564943
544,0.53125,0.46875,0.11263659537870378,0.00034686803849507758
545,0.5625,0.4375,0.10452754296506098,0.00030811598874740245
546,0.59375,0.40625,0.093836164403649974,0.00027001454625136143
547,0.625,0.375,0.08130611083283816,0.00023311920098899056
548,0.65625,0.34375,0.068624293479258122,0.00019793644153943816
549,0.6875,0.3125,0.056979476779890723,0.0001649028925977046
550,0.71875,0.28125,0.046329092594461573,0.00013437626512650776
551,0.75,0.25,0.036700744582499827,0.00010663576972436312
552,0.78125,0.21875,0.028141705788267201,8.1889012538009613e-05
553,0.8125,0.1875,0.020691457540438246,6.0282547162073784e-05
554,0.84375,0.15625,0.014373989938784663,4.1913849893329003e-05
555,0.875,0.125,0.0092006162846854853,2.6843178271526641e-05
556,0.90625,0.09375,0.0051756086720748913,1.5104357942977028e-05
557,0.9375,0.0625,0.0023003090580398233,6.7139556245106766e-06
558,0.96875,0.03125,0.00057507978378553814,1.6785547980554278e-06
559,0,1,0,0
560,1,0,0,0
561,0.03125,1,0,0
562,0.0625,0.96875,0.0013462614929973464,3.6860409557372997e-05
563,0.09375,0.9375,0.0040539649358084708,0.00011049549374675703
564,0.125,0.90625,0.0081389279023465454,0.00022383595372594509
565,0.15625,0.875,0.013618610764654005,0.00038176944676980904
566,0.1875,0.84375,0.020512876492648453,0.00053044376236065401
567,0.21875,0.8125,0.028842166326376376,0.00060984612426356346
568,0.25,0.78125,0.03861955920252258,0.00061809467797226711
569,0.28125,0.75,0.049835777190445602,0.00059349903864331971
570,0.3125,0.71875,0.062442915885088941,0.00056805582040760875
571,0.34375,0.6875,0.076346005184766405,0.00054131180816489356
572,0.375,0.65625,0.091405852319659572,0.00051298122197294624
573,0.40625,0.625,0.10494278213276047,0.00048290729974417553
574,0.4375,0.59375,0.11425174555741312,0.00045108474880626681
575,0.46875,0.5625,0.11927631008500163,0.00041766686028830909
576,0.5,0.53125,0.12014208116212206,0.00038295265885104635
577,0.53125,0.5,0.11715374666462113,0.00034735891225879973
578,0.5625,0.46875,0.11077871790671066,0.00031138298498960081
579,0.59375,0.4375,0.1016101115408657,0.00027556248175808517
580,0.625,0.40625,0.090311336448630153,0.00024043709167728713
581,0.65625,0.375,0.077546583898770644,0.00020651689587251169
582,0.6875,0.34375,0.064787152992169916,0.00017425970353902376
583,0.71875,0.3125,0.053092845323286925,0.00014405809008309861
584,0.75,0.28125,0.042474313929171711,0.00011623519555320435
585,0.78125,0.25,0.032986701050766717,9.1047338455833141e-05
586,0.8125,0.21875,0.024678088994249999,6.8691176808903019e-05
587,0.84375,0.1875,0.01757347743266079,4.9313339812224678e-05
588,0.875,0.15625,0.011677363137941186,3.3020902425484063e-05
589,0.90625,0.125,0.0069830423635726582,1.9891563329444608e-05
590,0.9375,0.09375,0.0034797999634207338,9.9827928404535411e-06
591,0.96875,0.0625,0.0011560246291259185,3.3395060348070217e-06
592,1,0.03125,0,0
593,0.0625,1,0,0
594,0.09375,0.96875,0.0020381776828150002,5.426522273791963e-05
595,0.125,0.9375,0.0054754887074789649,0.00014300730640231176
596,0.15625,0.90625,0.010343728572768163,0.00026523250515839711
597,0.1875,0.875,0.016678498390116883,0.00041258044378288925
598,0.21875,0.84375,0.024521252116153414,0.00052597479849402027
599,0.25,0.8125,0.033916369988344637,0.00055722838617273268
600,0.28125,0.78125,0.04489709716499804,0.00054640931177512902
601,0.3125,0.75,0.057462021466874035,0.00053060147470553455
602,0.34375,0.71875,0.071556293405204474,0.0005112523217429911
603,0.375,0.6875,0.087070091694650742,0.0004890188433383587
604,0.40625,0.65625,0.10143393901958971,0.00046423004040295636
605,0.4375,0.625,0.11197213466373088,0.00043712692640899046
606,0.46875,0.59375,0.11851915137787015,0.00040797451006981019
607,0.5,0.5625,0.1210923236562611,0.0003771068447267466
608,0.53125,0.53125,0.11988352363044244,0.00034493487075968747
609,0.5625,0.5,0.11524530402537413,0.00031193304625478583
610,0.59375,0.46875,0.10766441114904016,0.00027861486646113765
611,0.625,0.4375,0.097720533538752166,0.00024550452557243845
612,0.65625,0.40625,0.086033210826385431,0.00021311009389635746
613,0.6875,0.375,0.073169299174689548,0.00018190184706525997
614,0.71875,0.34375,0.060375542534841252,0.00015229763295369241
615,0.75,0.3125,0.048687269383954145,0.0001246555696544897
616,0.78125,0.28125,0.038180149155771302,9.9273177707456806e-05
617,0.8125,0.25,0.02892420467652854,7.6391393853503028e-05
618,0.84375,0.21875,0.020954987971766013,5.6201753682025602e-05
619,0.875,0.1875,0.014273474279654242,3.885520851147031e-05
620,0.90625,0.15625,0.0088613720486403497,2.4471373025610282e-05
621,0.9375,0.125,0.0046945724488899072,1.3147344077664475e-05
622,0.96875,0.09375,0.001748709674678313,4.965513716661982e-06
623,1,0.0625,0,0
624,0.09375,1,0,0
625,0.125,0.96875,0.0027524843024541836,6.9704987647548498e-05
626,0.15625,0.9375,0.0069565776893066623,0.00016799279048899642
627,0.1875,0.90625,0.012660797934765442,0.0002873318296488379
628,0.21875,0.875,0.019921708368399696,0.00041105015622088176
629,0.25,0.84375,0.028808257277189157,0.00047897576811828602
630,0.28125,0.8125,0.039395497147290411,0.00048853558409002245
631,0.3125,0.78125,0.051737555119733582,0.0004855079463949072
632,0.34375,0.75,0.065831837672228014,0.00047534309337630287
633,0.375,0.71875,0.081604414878734516,0.000460298565023159
634,0.40625,0.6875,0.096617364819594986,0.00044148377819243486
635,0.4375,0.65625,0.10823877150624832,0.00041954786170226823
636,0.46875,0.625,0.11618864545314633,0.00039496779538325245
637,0.5,0.59375,0.12037763950530313,0.00036817863580141476
638,0.53125,0.5625,0.12089199510751712,0.00033962922396621871
639,0.5625,0.53125,0.11797866743570874,0.00030979868796268624
640,0.59375,0.5,0.11202420620708103,0.00027919159980805541
641,0.625,0.46875,0.10352353511657296,0.00024832239928880648
642,0.65625,0.4375,0.093038869105184496,0.00021769612956557303
643,0.6875,0.40625,0.081144283095364866,0.00018779025847005641
644,0.71875,0.375,0.068221784765385762,0.00015904053037944752
645,0.75,0.34375,0.055400387058522411,0.00013183220781319969
646,0.78125,0.3125,0.043781531224835538,0.00010649678516845604
647,0.8125,0.28125,0.03347805041831127,8.3313391652333659e-05
648,0.84375,0.25,0.024553978242786181,6.2513668496942267e-05
649,0.875,0.21875,0.017014407217367078,4.4288829610032425e-05
650,0.90625,0.1875,0.01082864933064792,2.8797762198140061e-05
651,0.9375,0.15625,0.0059564333623996369,1.6175264149372382e-05
652,0.96875,0.125,0.0023590141061666002,6.5397559913873615e-06
653,1,0.09375,0,0
654,0.125,1,0,0
655,0.15625,0.96875,0.0034962708195227696,8.1547421449962586e-05
656,0.1875,0.9375,0.00851082265745675,0.00018218392894531419
657,0.21875,0.90625,0.015110142118719973,0.00028933044070875098
658,0.25,0.875,0.023376940848608516,0.00037832034180980531
659,0.28125,0.84375,0.033418466155650042,0.00041853273510259153
660,0.3125,0.8125,0.04535005528016893,0.00043197190330963663
661,0.34375,0.78125,0.059241046566893316,0.00043304909578932842
662,0.375,0.75,0.075067989249940251,0.00042646948126735736
663,0.40625,0.71875,0.090548665588564892,0.0004144536137439276
664,0.4375,0.6875,0.10310878459658977,0.00039823261528449571
665,0.46875,0.65625,0.11234594974433289,0.00037860186471263169
666,0.5,0.625,0.11806263566946174,0.00035616788034158111
667,0.53125,0.59375,0.12024286282330614,0.00033146530806752475
668,0.5625,0.5625,0.11903396878845302,0.00030500987231091737
669,0.59375,0.53125,0.11472733809944043,0.00027731696252535293
670,0.625,0.5,0.10773357549771141,0.00024890152399094226
671,0.65625,0.46875,0.098550333253449529,0.00022026868113070536
672,0.6875,0.4375,0.087723261039706665,0.00019190121766278929
673,0.71875,0.40625,0.075688147103518566,0.00016424787525581847
674,0.75,0.375,0.062677587748493677,0.00013771476624301927
675,0.78125,0.34375,0.04986114856680058,0.00011266086240159734
676,0.8125,0.3125,0.038397557792816117,8.9397530910280296e-05
677,0.84375,0.28125,0.02841029004812911,6.8191464138094479e-05
678,0.875,0.25,0.019926430274721074,4.927006231414591e-05
679,0.90625,0.21875,0.012902736343326978,3.2828293932487858e-05
680,0.9375,0.1875,0.0072770146509701112,1.9036173322991778e-05
681,0.96875,0.15625,0.0029927743010981817,8.0461661712229852e-06
682,1,0.125,0,0
683,0.15625,1,0,0
684,0.1875,0.96875,0.0042760212863302335,8.8491907663305414e-05
685,0.21875,0.9375,0.010149893719424666,0.00018491918798011704
686,0.25,0.90625,0.017708168452290091,0.00027402058898516721
687,0.28125,0.875,0.027069629296555115,0.00033684405994283248
688,0.3125,0.84375,0.03840048090156549,0.00036977552825922524
689,0.34375,0.8125,0.051866687952086224,0.00038406855449439159
690,0.375,0.78125,0.06752810552352545,0.00038727678889171214
691,0.40625,0.75,0.083288387781196654,0.00038295947777825407
692,0.4375,0.71875,0.096641659162103849,0.00037307263398186072
693,0.46875,0.6875,0.10705205233260484,0.00035882618726142004
694,0.5,0.65625,0.11421008755358937,0.00034106561450359009
695,0.53125,0.625,0.11799842978476321,0.00032045947567807179
696,0.5625,0.59375,0.11846832297514902,0.0002975938968243958
697,0.59375,0.5625,0.11581962034640758,0.00027301768049036758
698,0.625,0.53125,0.11037946894027117,0.00024725988184030157
699,0.65625,0.5,0.10257664868048876,0.00022083221502660754
700,0.6875,0.46875,0.092910930817316176,0.0001942239806418356
701,0.71875,0.4375,0.081826163881958305,0.0001678945019736917
702,0.75,0.40625,0.06960723167136533,0.00014226621020007812
703,0.78125,0.375,0.056504384998701175,0.00011772011657935165
704,0.8125,0.34375,0.043758290985143201,9.4594340045381931e-05
705,0.84375,0.3125,0.032572358542974487,7.318560677494947e-05
706,0.875,0.28125,0.023036772988444514,5.3753189628152467e-05
707,0.90625,0.25,0.015100562650286519,3.6524561521456453e-05
708,0.9375,0.21875,0.0086673261750063978,2.1702022400322459e-05
709,0.96875,0.1875,0.0036556497358264887,9.4696445441321953e-06
710,1,0.15625,0,0
711,0.1875,1,0,0
712,0.21875,0.96875,0.0050969916683414121,9.0236280257944884e-05
713,0.25,0.9375,0.011881618433180528,0.00017792610200845815
714,0.28125,0.90625,0.020463972408651342,0.00025050547141365425
715,0.3125,0.875,0.031019137773310553,0.00030001769144527882
716,0.34375,0.84375,0.043814264397132437,0.00032857978317939407
717,0.375,0.8125,0.059061385564150207,0.00034267343569920717
718,0.40625,0.78125,0.074902416009981904,0.00034691514281095387
719,0.4375,0.75,0.08890068495585518,0.00034399967329077464
720,0.46875,0.71875,0.10036994453809933,0.0003356046336082449
721,0.5,0.6875,0.10888318153721019,0.00032286563544031157
722,0.53125,0.65625,0.11422095200850861,0.0003066270775198412
723,0.5625,0.625,0.11634023321994354,0.00028757763678334276
724,0.59375,0.59375,0.11535189283067755,0.00026632277013579714
725,0.625,0.5625,0.11150037547988852,0.00024342111698940418
726,0.65625,0.53125,0.10514266625392614,0.00021939992385551542
727,0.6875,0.5,0.096723651045354922,0.00019475873112927521
728,0.71875,0.46875,0.086665394118345326,0.00016996729264457357
729,0.75,0.4375,0.075274728266262692,0.00014546162233158538
730,0.78125,0.40625,0.062835338567186386,0.00012164057696988933
731,0.8125,0.375,0.049666902612324079,9.8864260702900559e-05
732,0.84375,0.34375,0.037107554968632023,7.7454706166749459e-05
733,0.875,0.3125,0.026374031362320687,5.7698725884673606e-05
734,0.90625,0.28125,0.017436340268607183,3.9852506175695838e-05
735,0.9375,0.25,0.010136743714490845,2.414738366349618e-05
736,0.96875,0.21875,0.0043528099912376631,1.0796238682314013e-05
737,1,0.1875,0,0
738,0.21875,1,0,0
739,0.25,0.96875,0.0059620516676107509,8.7534025388357072e-05
740,0.28125,0.9375,0.01370635989339661,0.00016523060568019132
741,0.3125,0.90625,0.023371731992363552,0.00022592663104642593
742,0.34375,0.875,0.035234708902758052,0.00026752454653263148
743,0.375,0.84375,0.049755179832119967,0.00029295050343132808
744,0.40625,0.8125,0.065459895295981951,0.00030639789597939493
745,0.4375,0.78125,0.079953198281381768,0.00031102640859445081
746,0.46875,0.75,0.092366068503410004,0.00030894017280853138
747,0.5,0.71875,0.1021473226508189,0.00030157954038116945
748,0.53125,0.6875,0.10897407615608773,0.00028999119961507113
749,0.5625,0.65625,0.11270985948874475,0.00027499202028263489
750,0.59375,0.625,0.11337833831217219,0.00025726515434826725
751,0.625,0.59375,0.11114226826458623,0.00023741434888015944
752,0.65625,0.5625,0.10628419980132277,0.00021599255674679629
753,0.6875,0.53125,0.099188442954831826,0.00019351504180836041
754,0.71875,0.5,0.090236984781298435,0.00017046368704029812
755,0.75,0.46875,0.079734371992808389,0.00014728700092246882
756,0.78125,0.4375,0.067978020518918755,0.00012439877623010275
757,0.8125,0.40625,0.055298592079760289,0.00010217720487002467
758,0.84375,0.375,0.042129779885691658,8.0965381316843967e-05
759,0.875,0.34375,0.029969790460718744,6.1073496529822442e-05
760,0.90625,0.3125,0.019917203457145011,4.2782610605770012e-05
761,0.9375,0.28125,0.011690821978552696,2.6349662947404395e-05
762,0.96875,0.25,0.0050882640541177653,1.2013287784801389e-05
763,1,0.21875,0,0
764,0.25,1,0,0
765,0.28125,0.96875,0.0068695965689210617,8.1973719287025242e-05
766,0.3125,0.9375,0.015610252162833505,0.0001505171300116276
767,0.34375,0.90625,0.026393565624658812,0.00020266623131514317
768,0.375,0.875,0.039711867815930418,0.00023883448019070986
769,0.40625,0.84375,0.055024464654861042,0.00026171431465599936
770,0.4375,0.8125,0.06986871709916001,0.0002742886907514153
771,0.46875,0.78125,0.083110893757416565,0.0002789021275246564
772,0.5,0.75,0.094071479973819219,0.00027725425681044942
773,0.53125,0.71875,0.10232415921225065,0.00027059363566567495
774,0.5625,0.6875,0.10763976755434866,0.00025987844983445973
775,0.59375,0.65625,0.10995597595349055,0.0002458849169928949
776,0.625,0.625,0.10935520084353487,0.00022927529348103378
777,0.65625,0.59375,0.1060448090330903,0.00021063821491440905
778,0.6875,0.5625,0.10034079161416448,0.000190510971227858
779,0.71875,0.53125,0.092573681204733388,0.00016939054102079463
780,0.75,0.5,0.083032087756760048,0.00014773818336654931
781,0.78125,0.46875,0.072012152829865464,0.00012598090534716704
782,0.8125,0.4375,0.059836737412360459,0.00010451200027176916
783,0.84375,0.40625,0.046902264727170254,8.36919815355395e-05
784,0.875,0.375,0.033865834734640311,6.3850576862186241e-05
785,0.90625,0.34375,0.022531740777281966,4.5289977205680368e-05
786,0.9375,0.3125,0.013326701420370204,2.8289233157030182e-05
787,0.96875,0.28125,0.0058635025107425538,1.3109528793395355e-05
788,1,0.25,0,0
789,0.28125,1,0,0
790,0.3125,0.96875,0.0078099747146768862,7.5130246079552603e-05
791,0.34375,0.9375,0.017552942050896966,0.00013578103724034058
792,0.375,0.90625,0.029414879552616673,0.00018143271044117478
793,0.40625,0.875,0.043624843680717715,0.00021343016035770394
794,0.4375,0.84375,0.058713318094549757,0.00023407869885556666
795,0.46875,0.8125,0.072678494401114416,0.00024565175957624527
796,0.5,0.78125,0.084728954208088833,0.00024999016911939629
797,0.53125,0.75,0.094341452613619536,0.00024850714493270139
798,0.5625,0.71875,0.10119566893943059,0.00024229665773375993
799,0.59375,0.6875,0.10514514738063556,0.00023223392170637324
800,0.625,0.65625,0.10619217737995067,0.00021904857163430245
801,0.65625,0.625,0.10447120280906079,0.00020337309906140943
802,0.6875,0.59375,0.10021895602987073,0.00018577285496927052
803,0.71875,0.5625,0.09370913256036742,0.00016676343138700687
804,0.75,0.53125,0.085207039522435774,0.00014682000384751389
805,0.78125,0.5,0.074996829730497594,0.00012638204165591645
806,0.8125,0.46875,0.063386264077237145,0.00010585580258018
807,0.84375,0.4375,0.050730947973525654,8.5616217406769089e-05
808,0.875,0.40625,0.037496613969703406,6.6009122548520198e-05
809,0.90625,0.375,0.025216112955780759,4.7354307053558307e-05
810,0.9375,0.34375,0.015023856235483357,2.9949494633570662e-05
811,0.96875,0.3125,0.0066749240102997581,1.4075164441375623e-05
812,1,0.28125,0,0
813,0.3125,1,0,0
814,0.34375,0.96875,0.0087600501269529778,6.8030135019557571e-05
815,0.375,0.9375,0.019447900289142572,0.00012191065261503392
816,0.40625,0.90625,0.032106184480734878,0.00016231947764381213
817,0.4375,0.875,0.046538388067987525,0.00019085236894029277
818,0.46875,0.84375,0.06114562528630843,0.00020945942107455554
819,0.5,0.8125,0.074197648595894602,0.00021995679895435121
820,0.53125,0.78125,0.085100800919781408,0.00022384749318812782
821,0.5625,0.75,0.093447672387057812,0.00022233319406655497
822,0.59375,0.71875,0.099009078263379791,0.00021638135136835116
823,0.625,0.6875,0.10171124661274547,0.00020679096862978594
824,0.65625,0.65625,0.10160984185850416,0.00019424310743349342
825,0.6875,0.625,0.098861261394689121,0.00017933578041670205
826,0.71875,0.59375,0.093675837077538959,0.00016260645331811361
827,0.75,0.5625,0.086293095345032753,0.00014454575998126221
828,0.78125,0.53125,0.076976168783216864,0.00012560553102144978
829,0.8125,0.5,0.066013784552148014,0.00010620354688849965
830,0.84375,0.46875,0.053729256514574629,8.6726757813284072e-05
831,0.875,0.4375,0.040502408239997283,6.7534130006483532e-05
832,0.90625,0.40625,0.027739385677005787,4.8959801789871438e-05
833,0.9375,0.375,0.016727490634194979,3.1316872356495122e-05
834,0.96875,0.34375,0.0075094921100862756,1.4901895815076942e-05
835,1,0.3125,0,0
836,0.34375,1,0,0
837,0.375,0.96875,0.0096772837422380593,6.1209256758337129e-05
838,0.40625,0.9375,0.021146495810818594,0.0001092196060202832
839,0.4375,0.90625,0.034238518878786539,0.00014519543375608664
840,0.46875,0.875,0.048560838785309195,0.00017070518279181272
841,0.5,0.84375,0.06255982674626677,0.00018740204307459555
842,0.53125,0.8125,0.074682472123873078,0.00019678322404716593
843,0.5625,0.78125,0.084470178851016139,0.00020010943465324739
844,0.59375,0.75,0.091616981588801952,0.00019841953894651141
845,0.625,0.71875,0.095969364078814234,0.00019257528708675859
846,0.65625,0.6875,0.097504166774744369,0.00018330609409170751
847,0.6875,0.65625,0.096298758715797517,0.00017124466494655309
848,0.71875,0.625,0.092503003024027433,0.00015695250268957527
849,0.75,0.59375,0.086319131695890214,0.00014093702422660217
850,0.78125,0.5625,0.077983952601437576,0.00012366258046392624
851,0.8125,0.53125,0.067763728278496471,0.00010555749811844256
852,0.84375,0.5,0.055955191122360838,8.7018845199459492e-05
853,0.875,0.46875,0.042891497885174892,6.8416166066727579e-05
854,0.90625,0.4375,0.029914010631585178,5.009501400391716e-05
855,0.9375,0.40625,0.018330805150953814,3.2380763553490026e-05
856,0.96875,0.375,0.0083391881945619924,1.5582924185361463e-05
857,1,0.34375,0,0
858,0.375,1,0,0
859,0.40625,0.96875,0.010501184552856689,5.4896239398757028e-05
860,0.4375,0.9375,0.022530713920540235,9.7752054423529751e-05
861,0.46875,0.90625,0.035778789045883504,0.00012985783401671185
862,0.5,0.875,0.049803990241057292,0.00015265110713569071
863,0.53125,0.84375,0.063127546155437614,0.0001675408451337838
864,0.5625,0.8125,0.07431524822034527,0.00017578775891239999
865,0.59375,0.78125,0.083016184175565541,0.00017846929244590636
866,0.625,0.75,0.089006399716352172,0.00017649431790523233
867,0.65625,0.71875,0.092185061266786231,0.00017063451044366389
868,0.6875,0.6875,0.092557392360941612,0.00016155578985988672
869,0.71875,0.65625,0.090213414249055143,0.00014984398207613009
870,0.75,0.625,0.085308374374826523,0.0001360237949473554
871,0.78125,0.59375,0.078046094986162579,0.00012057208865967755
872,0.8125,0.5625,0.068667326291338107,0.00010392694219331541
873,0.84375,0.53125,0.057444508487282921,8.6493972370505322e-05
874,0.875,0.5,0.04468008993543781,6.8651103725548797e-05
875,0.90625,0.46875,0.031677674350689869,5.0752672721593856e-05
876,0.9375,0.4375,0.019736574258647773,3.3133451497719748e-05
877,0.96875,0.40625,0.0091197700339667159,1.6112928569873758e-05
878,1,0.375,0,0
879,0.40625,1,0,0
880,0.4375,0.96875,0.011180958658370106,4.9156094816407772e-05
881,0.46875,0.9375,0.023556882334185698,8.7437083101341451e-05
882,0.5,0.90625,0.036758916185252601,0.0001160936364176066
883,0.53125,0.875,0.050359816747400588,0.00013640356625874798
884,0.5625,0.84375,0.06295494400421002,0.00014957454715462578
885,0.59375,0.8125,0.073200272902281829,0.00015668382979456091
886,0.625,0.78125,0.08082417836016223,0.00015866436638930573
887,0.65625,0.75,0.085661949837630272,0.00015631807919835354
888,0.6875,0.71875,0.087651639375956061,0.00015033858139783588
889,0.71875,0.6875,0.086821879577268543,0.00014133381900345026
890,0.75,0.65625,0.08327689067912708,0.00012984494166494171
891,0.78125,0.625,0.07718134710026138,0.00011636071120830247
892,0.8125,0.59375,0.068746823547061131,0.00010132803873987935
893,0.84375,0.5625,0.058221675738357244,8.5159651451013443e-05
894,0.875,0.53125,0.04588431380991715,6.8239894713105655e-05
895,0.90625,0.5,0.033012794424298358,5.0929508922902362e-05
896,0.9375,0.46875,0.020892394461701054,3.3570001892828253e-05
897,0.96875,0.4375,0.0098090867903510588,1.6488026540643515e-05
898,1,0.40625,0,0
899,0.4375,1,0,0
900,0.46875,0.96875,0.011691936160083502,4.3976085443344295e-05
901,0.5,0.9375,0.024226090210235543,7.8162358521779933e-05
902,0.53125,0.90625,0.037226795243834071,0.00010370324599624396
903,0.5625,0.875,0.050304372849273374,0.00012171906676927342
904,0.59375,0.84375,0.062119483791783843,0.0001332505178030459
905,0.625,0.8125,0.07139705042143267,0.00013922775001689146
906,0.65625,0.78125,0.077923954127298564,0.00014046610518919281
907,0.6875,0.75,0.081579259240084107,0.00013767738325532508
908,0.71875,0.71875,0.082331719636012324,0.00013148664203246779
909,0.75,0.6875,0.080231867063065093,0.00012244886204531641
910,0.78125,0.65625,0.075400782029561589,0.00011106312759096487
911,0.8125,0.625,0.068017012010494815,9.7783833635211977e-05
912,0.84375,0.59375,0.058303735900249044,8.3029290471312375e-05
913,0.875,0.5625,0.046518007274558917,6.7188400768920526e-05
914,0.90625,0.53125,0.033918087042388946,5.0626101987447912e-05
915,0.9375,0.5,0.021775326368676823,3.3688157257018822e-05
916,0.96875,0.46875,0.010380002868789749,1.6705726094980528e-05
917,1,0.4375,0,0
918,0.46875,1,0,0
919,0.5,0.96875,0.012029903647778206,3.9311163855627956e-05
920,0.53125,0.9375,0.024558658673725656,6.9807550712543714e-05
921,0.5625,0.90625,0.037229789368957433,9.2508230596077554e-05
922,0.59375,0.875,0.049696378776525441,0.00010838992306764238
923,0.625,0.84375,0.060673214484118075,0.00011835377119535456
924,0.65625,0.8125,0.068937410939168539,0.00012320903268834459
925,0.6875,0.78125,0.074319152372233244,0.00012367294248076733
926,0.71875,0.75,0.076731170374516877,0.00012037992994434349
927,0.75,0.71875,0.076169064216307841,0.00011389423778424137
928,0.78125,0.6875,0.072706508779556894,0.00010472244972863216
929,0.8125,0.65625,0.066485256559301015,9.332440776198305e-05
930,0.84375,0.625,0.057701495835355783,8.0122176830682925e-05
931,0.875,0.59375,0.046591823480221999,6.5507294863673647e-05
932,0.90625,0.5625,0.03439765356973927,4.9846762047889272e-05
933,0.9375,0.53125,0.022377586365600992,3.3488242265894298e-05
934,0.96875,0.5,0.010818530223106887,1.676487594645032e-05
935,1,0.46875,0,0
936,0.5,1,0,0
937,0.53125,0.96875,0.01220158822079378,3.5106211457387596e-05
938,0.5625,0.9375,0.024580161020039234,6.2258386874763331e-05
939,0.59375,0.90625,0.036807828362683065,8.235222274402952e-05
940,0.625,0.875,0.048577267602361474,9.6237884954220642e-05
941,0.65625,0.84375,0.058645931120894342,0.00010469893200726021
942,0.6875,0.8125,0.065829583087048574,0.0001084433435400338
943,0.71875,0.78125,0.069990688034501702,0.0001081049379385176
944,0.75,0.75,0.071069889587469404,0.00010425075655106341
945,0.78125,0.71875,0.069089655578684545,9.7390690508117754e-05
946,0.8125,0.6875,0.064150605446916406,8.7987118770129497e-05
947,0.84375,0.65625,0.056419501750231228,7.6463551051625706e-05
948,0.875,0.625,0.046112608680448045,6.3212032164581535e-05
949,0.90625,0.59375,0.034456379565632002,4.8599456049880057e-05
950,0.9375,0.5625,0.022698140396377232,3.2973089385308526e-05
951,0.96875,0.53125,0.011118791654960979,1.6665620433801893e-05
952,1,0.5,0,0
953,0.53125,1,0,0
954,0.5625,0.96875,0.012217790561671261,3.1306131261378714e-05
955,0.59375,0.9375,0.024314405475802582,5.5411634929053339e-05
956,0.625,0.90625,0.03599073982944679,7.3099102383344789e-05
957,0.65625,0.875,0.046972174819355582,8.5108743170540839e-05
958,0.6875,0.84375,0.056047799240935156,9.2124180974800806e-05
959,0.71875,0.8125,0.062060844795857349,9.4767218016222462e-05
960,0.75,0.78125,0.064898459595399305,9.359966131273703e-05
961,0.78125,0.75,0.064527739163653591,8.9129197162931658e-05
962,0.8125,0.71875,0.061002185155219858,8.1816877356665675e-05
963,0.84375,0.6875,0.05445534629358785,7.208474023323698e-05
964,0.875,0.65625,0.045082783312680293,6.0322879380599748e-05
965,0.90625,0.625,0.034097769593534097,4.6895777583369686e-05
966,0.9375,0.59375,0.022738271619032628,3.2147989704587546e-05
967,0.96875,0.5625,0.011279050031136035,1.640936352286293e-05
968,1,0.53125,0,0
969,0.5625,1,0,0
970,0.59375,0.96875,0.012089413005852022,2.7859926713363923e-05
971,0.625,0.9375,0.023780219514636016,4.9176003384056583e-05
972,0.65625,0.90625,0.034797643838106587,6.4630298451072419e-05
973,0.6875,0.875,0.044891294216059932,7.4867857269610049e-05
974,0.71875,0.84375,0.052871263539737791,8.0486591082299129e-05
975,0.75,0.8125,0.057598719522141337,8.2033999504039273e-05
976,0.78125,0.78125,0.058981416237484791,8.0008951257327774e-05
977,0.8125,0.75,0.057016870250975633,7.486639033521761e-05
978,0.84375,0.71875,0.051798484344302863,6.7023309813197719e-05
979,0.875,0.6875,0.043499668632900897,5.6864981297994844e-05
980,0.90625,0.65625,0.033322791687141015,4.4750953008196803e-05
981,0.9375,0.625,0.022499298440915343,3.1020669110820269e-05
982,0.96875,0.59375,0.011299268073205932,1.5998744272341266e-05
983,1,0.5625,0,0
984,0.59375,1,0,0
985,0.625,0.96875,0.011825455985934244,2.4721940663023632e-05
986,0.65625,0.9375,0.02299027676736046,4.3471335560804537e-05
987,0.6875,0.90625,0.033237383936263507,5.6842012689599516e-05
988,0.71875,0.875,0.042331256367685498,6.5396492243499009e-05
989,0.75,0.84375,0.049092028754473153,6.9658473094674197e-05
990,0.78125,0.8125,0.052390419942835567,7.0110645592523334e-05
991,0.8125,0.78125,0.05215592124805072,6.719630096111894e-05
992,0.84375,0.75,0.048428510436978371,6.1323185860154045e-05
993,0.875,0.71875,0.041354770491425365,5.2868435802734099e-05
994,0.90625,0.6875,0.032129211933910086,4.2183869775408454e-05
995,0.9375,0.65625,0.021981401908439592,2.9601285293409234e-05
996,0.96875,0.625,0.011179750642655067,1.5437623861914566e-05
997,1,0.59375,0,0
998,0.625,1,0,0
999,0.65625,0.96875,0.011432191423248939,2.185183255467402e-05
1000,0.6875,0.9375,0.021951052293450294,3.8227207853415101e-05
1001,0.71875,0.90625,0.031309545397437216,4.964268718430046e-05
1002,0.75,0.875,0.039276359817507045,5.6588833437786356e-05
1003,0.78125,0.84375,0.04466864713850642,5.9524468354571951e-05
1004,0.8125,0.8125,0.046359771873209721,5.8875163254154262e-05
1005,0.84375,0.78125,0.04431250163053272,5.5034698997776004e-05
1006,0.875,0.75,0.038633060522102296,4.8368344294424732e-05
1007,0.90625,0.71875,0.030511305966395411,3.9217107805319001e-05
1008,0.9375,0.6875,0.021183081449203025,2.7902436990123118e-05
1009,0.96875,0.65625,0.010920436056498993,1.4731082064496696e-05
1010,1,0.625,0,0
1011,0.65625,1,0,0
1012,0.6875,0.96875,0.010913032939701051,1.9214053994867896e-05
1013,0.71875,0.9375,0.020663515530476163,3.3381429168388447e-05
1014,0.75,0.90625,0.029006025755323704,4.2950814635714836e-05
1015,0.78125,0.875,0.035699565892545838,4.8349553777257341e-05
1016,0.8125,0.84375,0.039539448964171144,4.9979200953832883e-05
1017,0.84375,0.8125,0.03940017233778146,4.8214505509141846e-05
1018,0.875,0.78125,0.035312277499320345,4.3404803660689124e-05
1019,0.90625,0.75,0.028460121160685088,3.5876951854121591e-05
1020,0.9375,0.71875,0.020101120279561104,2.5939173789011773e-05
1021,0.96875,0.6875,0.01052059167490132,1.3885419102662956e-05
1022,1,0.65625,0,0
1023,0.6875,1,0,0
1024,0.71875,0.96875,0.010268888042104973,1.6777175571382454e-05
1025,0.75,0.9375,0.019124576388912167,2.8878646064455762e-05
1026,0.78125,0.90625,0.026313621417438385,3.6693091856316731e-05
1027,0.8125,0.875,0.031563072696731517,4.0591821460354279e-05
1028,0.84375,0.84375,0.03361317914823693,4.0925350746250985e-05
1029,0.875,0.8125,0.031362111699146454,3.8022809038386065e-05
1030,0.90625,0.78125,0.02596487364549992,3.2193362312169627e-05
1031,0.9375,0.75,0.018731244508742733,2.3728993004572958e-05
1032,0.96875,0.71875,0.0099788491939032612,1.2908157356031975e-05
1033,1,0.6875,0,0
1034,0.71875,1,0,0
1035,0.75,0.96875,0.0094990036982426761,1.4513219122273457e-05
1036,0.78125,0.9375,0.01732976057160613,2.4669121331446288e-05
1037,0.8125,0.90625,0.02321913345027786,3.0802877680848437e-05
1038,0.84375,0.875,0.026817579979931224,3.3235653429478402e-05
1039,0.875,0.84375,0.026742390311063891,3.227204309255076e-05
1040,0.90625,0.8125,0.023017044148420138,2.8199883891162474e-05
1041,0.9375,0.78125,0.017070051773574117,2.1291809842705273e-05
1042,0.96875,0.75,0.0092936848211506232,1.1808036532453143e-05
1043,1,0.71875,0,0
1044,0.75,1,0,0
1045,0.78125,0.96875,0.0086025503619535596,1.2397054853255595e-05
1046,0.8125,0.9375,0.015278294118120411,2.0707692551757038e-05
1047,0.84375,0.90625,0.019721545568821126,2.5218904854965669e-05
1048,0.875,0.875,0.021395960005935324,2.6206536656342652e-05
1049,0.90625,0.84375,0.019621747890936857,2.3933475929223301e-05
1050,0.9375,0.8125,0.015119443358097317,1.8649888284870841e-05
1051,0.96875,0.78125,0.0084646455819565002,1.0594995769207618e-05
1052,1,0.75,0,0
1053,0.78125,1,0,0
1054,0.8125,0.96875,0.0075814371779654357,1.0405878959302621e-05
1055,0.84375,0.9375,0.012982845272632219,1.6952892235430788e-05
1056,0.875,0.90625,0.015866623572443207,1.9884196074105019e-05
1057,0.90625,0.875,0.015831725326969647,1.9434254029236381e-05
1058,0.9375,0.84375,0.012895831777293755,1.5827722703943554e-05
1059,0.96875,0.8125,0.0074948457331012663,9.2801367016720321e-06
1060,1,0.78125,0,0
1061,0.8125,1,0,0
1062,0.84375,0.96875,0.006444904231787776,8.518768432197841e-06
1063,0.875,0.9375,0.010486637171799564,1.3366203102802575e-05
1064,0.90625,0.90625,0.011862351543216815,1.4745139682309144e-05
1065,0.9375,0.875,0.010446841867789602,1.2851863849070395e-05
1066,0.96875,0.84375,0.0063952939923512487,7.8756627526096488e-06
1067,1,0.8125,0,0
1068,0.84375,1,0,0
1069,0.875,0.96875,0.0052153344765534524,6.7163025340579426e-06
1070,0.90625,0.9375,0.0078817453655693776,9.9114215676165278e-06
1071,0.9375,0.90625,0.0078693119078850331,9.7506870582786255e-06
1072,0.96875,0.875,0.005190498459009975,6.3947916048229939e-06
1073,1,0.84375,0,0
1074,0.875,1,0,0
1075,0.90625,0.96875,0.0039297965026264692,4.9802386012313458e-06
1076,0.9375,0.9375,0.0052481962446346625,6.5541048841230298e-06
1077,0.96875,0.90625,0.0039198579758990505,4.8516398176119197e-06
1078,1,0.875,0,0
1079,0.90625,1,0,0
1080,0.9375,0.96875,0.0026221061683830479,3.2932303032509051e-06
1081,0.96875,0.9375,0.0026196215367011934,3.261080607346049e-06
1082,1,0.90625,0,0
1083,0.9375,1,0,0
1084,0.96875,0.96875,0.0013104319262710602,1.6385777276492392e-06
1085,1,0.9375,0,0
1086,0.96875,1,0,0
1087,1,0.96875,0,0
1088,1,1,0,0


==> figures/data/table-minres.csv <==
alpha,n32,n64,n128,n256
50000,12,14,14,14
100000,,,18,18
200000,13,14,12,12
400000,,,15,15
800000,14,15,18,18
1.6e+06,,,11,10
3.2e+06,13,12,18,17
1.28e+07,14,11,14,16
5.12e+07,14,15,16,17
2.048e+08,10,14,12,13
8.192e+08,15,,,14
3.2768e+09,17,,,12

